Symplectic filtering of Hamiltonian dynamics with moving sensors

While structure-preserving methods for the forward simulation of Hamiltonian systems are well established, the mathematical foundations of their data assimilation and filtering counterparts remain comparatively less developed, particularly regarding rigorous accuracy guarantees. To address this gap, we propose an online filtering algorithm to reconstruct an unknown function $u^\dagger$ from finitely many measurements, assuming that $u^\dagger$ solves a parametric Hamiltonian PDE with unknown inputs. The method uses low-dimensional symplectic approximation spaces that evolve in time according to the PDE model and informed by the measurement data. The method can also be coupled with a dynamical sensor-placement strategy designed to optimize reconstruction stability. We derive error bounds in terms of stability and best approximation, and show that the reconstruction remains in a symplectic space and preserves energy up to the approximation error. Numerical experiments demonstrate the effectiveness of the method and the benefits of dynamic over static sensor placement.

==> data/dynamic_Hamiltonian.txt <==
t Hu Hustar EH
0.0000e+00 1.2930e+02 1.2930e+02 0.0000e+00
2.0000e-02 1.2930e+02 1.2930e+02 2.0714e-05
4.0000e-02 1.2930e+02 1.2930e+02 2.0794e-05
6.0000e-02 1.2930e+02 1.2930e+02 2.0874e-05
8.0000e-02 1.2930e+02 1.2930e+02 2.0952e-05
1.0000e-01 1.2930e+02 1.2930e+02 2.1031e-05
1.2000e-01 1.2930e+02 1.2930e+02 2.1114e-05
1.4000e-01 1.2930e+02 1.2930e+02 2.1200e-05
1.6000e-01 1.2930e+02 1.2930e+02 2.1279e-05
1.8000e-01 1.2930e+02 1.2930e+02 2.1339e-05
2.0000e-01 1.2930e+02 1.2930e+02 2.1371e-05
2.2000e-01 1.2930e+02 1.2930e+02 2.1375e-05
2.4000e-01 1.2930e+02 1.2930e+02 2.1329e-05
2.6000e-01 1.2930e+02 1.2930e+02 2.1216e-05
2.8000e-01 1.2930e+02 1.2930e+02 2.1059e-05
3.0000e-01 1.2930e+02 1.2930e+02 2.0990e-05
3.2000e-01 1.2930e+02 1.2930e+02 2.0911e-05
3.4000e-01 1.2930e+02 1.2930e+02 2.0822e-05
3.6000e-01 1.2930e+02 1.2930e+02 2.0724e-05
3.8000e-01 1.2930e+02 1.2930e+02 2.0618e-05
4.0000e-01 1.2930e+02 1.2930e+02 2.0509e-05
4.2000e-01 1.2930e+02 1.2930e+02 2.0368e-05
4.4000e-01 1.2930e+02 1.2930e+02 2.0189e-05
4.6000e-01 1.2930e+02 1.2930e+02 2.0020e-05
4.8000e-01 1.2930e+02 1.2930e+02 1.9890e-05
5.0000e-01 1.2930e+02 1.2930e+02 1.9814e-05
5.2000e-01 1.2930e+02 1.2930e+02 1.9781e-05
5.4000e-01 1.2930e+02 1.2930e+02 1.9784e-05
5.6000e-01 1.2930e+02 1.2930e+02 1.9813e-05
5.8000e-01 1.2930e+02 1.2930e+02 1.9863e-05
6.0000e-01 1.2930e+02 1.2930e+02 1.9928e-05
6.2000e-01 1.2930e+02 1.2930e+02 2.0006e-05
6.4000e-01 1.2930e+02 1.2930e+02 2.0091e-05
6.6000e-01 1.2930e+02 1.2930e+02 2.0169e-05
6.8000e-01 1.2930e+02 1.2930e+02 2.0233e-05
7.0000e-01 1.2930e+02 1.2930e+02 2.0266e-05
7.2000e-01 1.2930e+02 1.2930e+02 2.0260e-05
7.4000e-01 1.2930e+02 1.2930e+02 2.0213e-05
7.6000e-01 1.2930e+02 1.2930e+02 2.0104e-05
7.8000e-01 1.2930e+02 1.2930e+02 1.9897e-05
8.0000e-01 1.2930e+02 1.2930e+02 1.9532e-05
8.2000e-01 1.2930e+02 1.2930e+02 1.8980e-05
8.4000e-01 1.2930e+02 1.2930e+02 1.8549e-05
8.6000e-01 1.2930e+02 1.2930e+02 1.8122e-05
8.8000e-01 1.2930e+02 1.2930e+02 1.7620e-05
9.0000e-01 1.2930e+02 1.2930e+02 1.7274e-05
9.2000e-01 1.2930e+02 1.2930e+02 1.7185e-05
9.4000e-01 1.2930e+02 1.2930e+02 1.7143e-05
9.6000e-01 1.2930e+02 1.2930e+02 1.7123e-05
9.8000e-01 1.2930e+02 1.2930e+02 1.7254e-05
1.0000e+00 1.2930e+02 1.2930e+02 1.7446e-05
1.0200e+00 1.2930e+02 1.2930e+02 1.7716e-05
1.0400e+00 1.2930e+02 1.2930e+02 1.8051e-05
1.0600e+00 1.2930e+02 1.2930e+02 1.8421e-05
1.0800e+00 1.2930e+02 1.2930e+02 1.8809e-05
1.1000e+00 1.2930e+02 1.2930e+02 1.9203e-05
1.1200e+00 1.2930e+02 1.2930e+02 1.9588e-05
1.1400e+00 1.2930e+02 1.2930e+02 1.9956e-05
1.1600e+00 1.2930e+02 1.2930e+02 2.0292e-05
1.1800e+00 1.2930e+02 1.2930e+02 2.0589e-05
1.2000e+00 1.2930e+02 1.2930e+02 2.0841e-05
1.2200e+00 1.2930e+02 1.2930e+02 2.1048e-05
1.2400e+00 1.2930e+02 1.2930e+02 2.1215e-05
1.2600e+00 1.2930e+02 1.2930e+02 2.1346e-05
1.2800e+00 1.2930e+02 1.2930e+02 2.1453e-05
1.3000e+00 1.2930e+02 1.2930e+02 2.1549e-05
1.3200e+00 1.2930e+02 1.2930e+02 2.1645e-05
1.3400e+00 1.2930e+02 1.2930e+02 2.1757e-05
1.3600e+00 1.2930e+02 1.2930e+02 2.1897e-05
1.3800e+00 1.2930e+02 1.2930e+02 2.2071e-05
1.4000e+00 1.2930e+02 1.2930e+02 2.2278e-05
1.4200e+00 1.2930e+02 1.2930e+02 2.2515e-05
1.4400e+00 1.2930e+02 1.2930e+02 2.2782e-05
1.4600e+00 1.2930e+02 1.2930e+02 2.3077e-05
1.4800e+00 1.2930e+02 1.2930e+02 2.3400e-05
1.5000e+00 1.2930e+02 1.2930e+02 2.3752e-05
1.5200e+00 1.2930e+02 1.2930e+02 2.4132e-05
1.5400e+00 1.2930e+02 1.2930e+02 2.4532e-05
1.5600e+00 1.2930e+02 1.2930e+02 2.4941e-05
1.5800e+00 1.2930e+02 1.2930e+02 2.5345e-05
1.6000e+00 1.2930e+02 1.2930e+02 2.5736e-05
1.6200e+00 1.2930e+02 1.2930e+02 2.6112e-05
1.6400e+00 1.2930e+02 1.2930e+02 2.6477e-05
1.6600e+00 1.2930e+02 1.2930e+02 2.6836e-05
1.6800e+00 1.2930e+02 1.2930e+02 2.7186e-05
1.7000e+00 1.2930e+02 1.2930e+02 2.7521e-05
1.7200e+00 1.2930e+02 1.2930e+02 2.7826e-05
1.7400e+00 1.2930e+02 1.2930e+02 2.8086e-05
1.7600e+00 1.2930e+02 1.2930e+02 2.8288e-05
1.7800e+00 1.2930e+02 1.2930e+02 2.8434e-05
1.8000e+00 1.2930e+02 1.2930e+02 2.8516e-05
1.8200e+00 1.2930e+02 1.2930e+02 2.8557e-05
1.8400e+00 1.2930e+02 1.2930e+02 2.8549e-05
1.8600e+00 1.2930e+02 1.2930e+02 2.8499e-05
1.8800e+00 1.2930e+02 1.2930e+02 2.8421e-05
1.9000e+00 1.2930e+02 1.2930e+02 2.8326e-05
1.9200e+00 1.2930e+02 1.2930e+02 2.8233e-05
1.9400e+00 1.2930e+02 1.2930e+02 2.8155e-05
1.9600e+00 1.2930e+02 1.2930e+02 2.8098e-05
1.9800e+00 1.2930e+02 1.2930e+02 2.8070e-05
2.0000e+00 1.2930e+02 1.2930e+02 2.8071e-05
2.0200e+00 1.2930e+02 1.2930e+02 2.8134e-05
2.0400e+00 1.2930e+02 1.2930e+02 2.8230e-05
2.0600e+00 1.2930e+02 1.2930e+02 2.8310e-05
2.0800e+00 1.2930e+02 1.2930e+02 2.8387e-05
2.1000e+00 1.2930e+02 1.2930e+02 2.8467e-05
2.1200e+00 1.2930e+02 1.2930e+02 2.9128e-05
2.1400e+00 1.2930e+02 1.2930e+02 2.9836e-05
2.1600e+00 1.2930e+02 1.2930e+02 3.0595e-05
2.1800e+00 1.2930e+02 1.2930e+02 3.1401e-05
2.2000e+00 1.2930e+02 1.2930e+02 3.2249e-05
2.2200e+00 1.2930e+02 1.2930e+02 3.3126e-05
2.2400e+00 1.2930e+02 1.2930e+02 3.4020e-05
2.2600e+00 1.2930e+02 1.2930e+02 3.4914e-05
2.2800e+00 1.2930e+02 1.2930e+02 3.5800e-05
2.3000e+00 1.2930e+02 1.2930e+02 3.6680e-05
2.3200e+00 1.2930e+02 1.2930e+02 3.7560e-05
2.3400e+00 1.2930e+02 1.2930e+02 3.8339e-05
2.3600e+00 1.2930e+02 1.2930e+02 3.9005e-05
2.3800e+00 1.2930e+02 1.2930e+02 3.9724e-05
2.4000e+00 1.2930e+02 1.2930e+02 4.0352e-05
2.4200e+00 1.2930e+02 1.2930e+02 4.0810e-05
2.4400e+00 1.2930e+02 1.2930e+02 4.1135e-05
2.4600e+00 1.2930e+02 1.2930e+02 4.1308e-05
2.4800e+00 1.2930e+02 1.2930e+02 4.1312e-05
2.5000e+00 1.2930e+02 1.2930e+02 4.1134e-05
2.5200e+00 1.2930e+02 1.2930e+02 4.0758e-05
2.5400e+00 1.2930e+02 1.2930e+02 4.0180e-05
2.5600e+00 1.2930e+02 1.2930e+02 3.9468e-05
2.5800e+00 1.2930e+02 1.2930e+02 3.8407e-05
2.6000e+00 1.2930e+02 1.2930e+02 3.6920e-05
2.6200e+00 1.2930e+02 1.2930e+02 3.4954e-05
2.6400e+00 1.2930e+02 1.2930e+02 3.2498e-05
2.6600e+00 1.2930e+02 1.2930e+02 2.9871e-05
2.6800e+00 1.2930e+02 1.2930e+02 2.7125e-05
2.7000e+00 1.2930e+02 1.2930e+02 2.4247e-05
2.7200e+00 1.2930e+02 1.2930e+02 2.1283e-05
2.7400e+00 1.2930e+02 1.2930e+02 1.8248e-05
2.7600e+00 1.2930e+02 1.2930e+02 1.5122e-05
2.7800e+00 1.2930e+02 1.2930e+02 1.1886e-05
2.8000e+00 1.2930e+02 1.2930e+02 8.5281e-06
2.8200e+00 1.2930e+02 1.2930e+02 5.0499e-06
2.8400e+00 1.2930e+02 1.2930e+02 1.4519e-06
2.8600e+00 1.2930e+02 1.2930e+02 2.2669e-06
2.8800e+00 1.2930e+02 1.2930e+02 6.1086e-06
2.9000e+00 1.2930e+02 1.2930e+02 1.0075e-05
2.9200e+00 1.2930e+02 1.2930e+02 1.4171e-05
2.9400e+00 1.2930e+02 1.2930e+02 1.8397e-05
2.9600e+00 1.2930e+02 1.2929e+02 2.2754e-05
2.9800e+00 1.2930e+02 1.2929e+02 2.7247e-05
3.0000e+00 1.2930e+02 1.2929e+02 3.1897e-05
3.0200e+00 1.2930e+02 1.2929e+02 3.6728e-05
3.0400e+00 1.2930e+02 1.2929e+02 4.1782e-05
3.0600e+00 1.2930e+02 1.2929e+02 4.7100e-05
3.0800e+00 1.2930e+02 1.2929e+02 5.2698e-05
3.1000e+00 1.2930e+02 1.2929e+02 5.8543e-05
3.1200e+00 1.2930e+02 1.2929e+02 6.4433e-05
3.1400e+00 1.2930e+02 1.2929e+02 6.9868e-05
3.1600e+00 1.2930e+02 1.2929e+02 7.4979e-05
3.1800e+00 1.2930e+02 1.2929e+02 7.9962e-05
3.2000e+00 1.2930e+02 1.2929e+02 8.4989e-05
3.2200e+00 1.2930e+02 1.2929e+02 9.0200e-05
3.2400e+00 1.2930e+02 1.2929e+02 9.5656e-05
3.2600e+00 1.2930e+02 1.2928e+02 1.0137e-04
3.2800e+00 1.2930e+02 1.2928e+02 1.0733e-04
3.3000e+00 1.2930e+02 1.2928e+02 1.1353e-04
3.3200e+00 1.2930e+02 1.2928e+02 1.1995e-04
3.3400e+00 1.2930e+02 1.2928e+02 1.2657e-04
3.3600e+00 1.2930e+02 1.2928e+02 1.3338e-04
3.3800e+00 1.2930e+02 1.2928e+02 1.4036e-04
3.4000e+00 1.2930e+02 1.2928e+02 1.4753e-04
3.4200e+00 1.2930e+02 1.2928e+02 1.5488e-04
3.4400e+00 1.2930e+02 1.2928e+02 1.6241e-04
3.4600e+00 1.2930e+02 1.2928e+02 1.7009e-04
3.4800e+00 1.2930e+02 1.2927e+02 1.7791e-04
3.5000e+00 1.2930e+02 1.2927e+02 1.8583e-04
3.5200e+00 1.2930e+02 1.2927e+02 1.9382e-04
3.5400e+00 1.2930e+02 1.2927e+02 2.0184e-04
3.5600e+00 1.2930e+02 1.2927e+02 2.0985e-04
3.5800e+00 1.2930e+02 1.2927e+02 2.1774e-04
3.6000e+00 1.2930e+02 1.2927e+02 2.2542e-04
3.6200e+00 1.2930e+02 1.2927e+02 2.3274e-04
3.6400e+00 1.2930e+02 1.2927e+02 2.3963e-04
3.6600e+00 1.2930e+02 1.2927e+02 2.4608e-04
3.6800e+00 1.2930e+02 1.2927e+02 2.5215e-04
3.7000e+00 1.2930e+02 1.2926e+02 2.5791e-04
3.7200e+00 1.2930e+02 1.2926e+02 2.6348e-04
3.7400e+00 1.2930e+02 1.2926e+02 2.6897e-04
3.7600e+00 1.2930e+02 1.2926e+02 2.7442e-04
3.7800e+00 1.2930e+02 1.2926e+02 2.7985e-04
3.8000e+00 1.2930e+02 1.2926e+02 2.8526e-04
3.8200e+00 1.2930e+02 1.2926e+02 2.9066e-04
3.8400e+00 1.2930e+02 1.2926e+02 2.9606e-04
3.8600e+00 1.2930e+02 1.2926e+02 3.0141e-04
3.8800e+00 1.2930e+02 1.2926e+02 3.0665e-04
3.9000e+00 1.2930e+02 1.2926e+02 3.1163e-04
3.9200e+00 1.2930e+02 1.2926e+02 3.1625e-04
3.9400e+00 1.2930e+02 1.2926e+02 3.2045e-04
3.9600e+00 1.2930e+02 1.2926e+02 3.2416e-04
3.9800e+00 1.2930e+02 1.2926e+02 3.2734e-04
4.0000e+00 1.2930e+02 1.2926e+02 3.2999e-04
4.0200e+00 1.2930e+02 1.2925e+02 3.3217e-04
4.0400e+00 1.2930e+02 1.2925e+02 3.3408e-04
4.0600e+00 1.2930e+02 1.2925e+02 3.3591e-04
4.0800e+00 1.2930e+02 1.2925e+02 3.3780e-04
4.1000e+00 1.2930e+02 1.2925e+02 3.3990e-04
4.1200e+00 1.2930e+02 1.2925e+02 3.4223e-04
4.1400e+00 1.2930e+02 1.2925e+02 3.4480e-04
4.1600e+00 1.2930e+02 1.2925e+02 3.4754e-04
4.1800e+00 1.2930e+02 1.2925e+02 3.5042e-04
4.2000e+00 1.2930e+02 1.2925e+02 3.5342e-04
4.2200e+00 1.2930e+02 1.2925e+02 3.5650e-04
4.2400e+00 1.2930e+02 1.2925e+02 3.5968e-04
4.2600e+00 1.2930e+02 1.2925e+02 3.6316e-04
4.2800e+00 1.2930e+02 1.2925e+02 3.6668e-04
4.3000e+00 1.2930e+02 1.2925e+02 3.7014e-04
4.3200e+00 1.2930e+02 1.2925e+02 3.7350e-04
4.3400e+00 1.2930e+02 1.2925e+02 3.7675e-04
4.3600e+00 1.2930e+02 1.2925e+02 3.7994e-04
4.3800e+00 1.2930e+02 1.2925e+02 3.8308e-04
4.4000e+00 1.2930e+02 1.2925e+02 3.8611e-04
4.4200e+00 1.2930e+02 1.2925e+02 3.8902e-04
4.4400e+00 1.2930e+02 1.2925e+02 3.9190e-04
4.4600e+00 1.2930e+02 1.2925e+02 3.9480e-04
4.4800e+00 1.2930e+02 1.2925e+02 3.9770e-04
4.5000e+00 1.2930e+02 1.2925e+02 4.0054e-04
4.5200e+00 1.2930e+02 1.2925e+02 4.0329e-04
4.5400e+00 1.2930e+02 1.2925e+02 4.0593e-04
4.5600e+00 1.2930e+02 1.2925e+02 4.0846e-04
4.5800e+00 1.2930e+02 1.2924e+02 4.1092e-04
4.6000e+00 1.2930e+02 1.2924e+02 4.1335e-04
4.6200e+00 1.2930e+02 1.2924e+02 4.1579e-04
4.6400e+00 1.2930e+02 1.2924e+02 4.1837e-04
4.6600e+00 1.2930e+02 1.2924e+02 4.2128e-04
4.6800e+00 1.2930e+02 1.2924e+02 4.2469e-04
4.7000e+00 1.2930e+02 1.2924e+02 4.2857e-04
4.7200e+00 1.2930e+02 1.2924e+02 4.3349e-04
4.7400e+00 1.2930e+02 1.2924e+02 4.4047e-04
4.7600e+00 1.2930e+02 1.2924e+02 4.4874e-04
4.7800e+00 1.2930e+02 1.2924e+02 4.5819e-04
4.8000e+00 1.2930e+02 1.2924e+02 4.6838e-04
4.8200e+00 1.2930e+02 1.2924e+02 4.7878e-04
4.8400e+00 1.2930e+02 1.2923e+02 4.8917e-04
4.8600e+00 1.2930e+02 1.2923e+02 4.9963e-04
4.8800e+00 1.2930e+02 1.2923e+02 5.1028e-04
4.9000e+00 1.2930e+02 1.2923e+02 5.2128e-04
4.9200e+00 1.2930e+02 1.2923e+02 5.3277e-04
4.9400e+00 1.2930e+02 1.2923e+02 5.4480e-04
4.9600e+00 1.2930e+02 1.2923e+02 5.5730e-04
4.9800e+00 1.2930e+02 1.2922e+02 5.7013e-04
5.0000e+00 1.2930e+02 1.2922e+02 5.8320e-04
5.0200e+00 1.2930e+02 1.2922e+02 5.9660e-04
5.0400e+00 1.2930e+02 1.2922e+02 6.1061e-04
5.0600e+00 1.2930e+02 1.2922e+02 6.2528e-04
5.0800e+00 1.2930e+02 1.2922e+02 6.4051e-04
5.1000e+00 1.2930e+02 1.2921e+02 6.5602e-04
5.1200e+00 1.2930e+02 1.2921e+02 6.7141e-04
5.1400e+00 1.2930e+02 1.2921e+02 6.8647e-04
5.1600e+00 1.2930e+02 1.2921e+02 7.0112e-04
5.1800e+00 1.2930e+02 1.2921e+02 7.1541e-04
5.2000e+00 1.2930e+02 1.2920e+02 7.2944e-04
5.2200e+00 1.2930e+02 1.2920e+02 7.4334e-04
5.2400e+00 1.2930e+02 1.2920e+02 7.5731e-04
5.2600e+00 1.2930e+02 1.2920e+02 7.7174e-04
5.2800e+00 1.2930e+02 1.2920e+02 7.8705e-04
5.3000e+00 1.2930e+02 1.2919e+02 8.0327e-04
5.3200e+00 1.2930e+02 1.2919e+02 8.1996e-04
5.3400e+00 1.2930e+02 1.2919e+02 8.3664e-04
5.3600e+00 1.2930e+02 1.2919e+02 8.5301e-04
5.3800e+00 1.2930e+02 1.2919e+02 8.6896e-04
5.4000e+00 1.2930e+02 1.2918e+02 8.8447e-04
5.4200e+00 1.2930e+02 1.2918e+02 8.9960e-04
5.4400e+00 1.2930e+02 1.2918e+02 9.1441e-04
5.4600e+00 1.2930e+02 1.2918e+02 9.2898e-04
5.4800e+00 1.2930e+02 1.2918e+02 9.4339e-04
5.5000e+00 1.2930e+02 1.2917e+02 9.5771e-04
5.5200e+00 1.2930e+02 1.2917e+02 9.7202e-04
5.5400e+00 1.2930e+02 1.2917e+02 9.8636e-04
5.5600e+00 1.2930e+02 1.2917e+02 1.0007e-03
5.5800e+00 1.2930e+02 1.2917e+02 1.0152e-03
5.6000e+00 1.2930e+02 1.2916e+02 1.0296e-03
5.6200e+00 1.2930e+02 1.2916e+02 1.0440e-03
5.6400e+00 1.2930e+02 1.2916e+02 1.0584e-03
5.6600e+00 1.2930e+02 1.2916e+02 1.0727e-03
5.6800e+00 1.2930e+02 1.2916e+02 1.0871e-03
5.7000e+00 1.2930e+02 1.2916e+02 1.1015e-03
5.7200e+00 1.2930e+02 1.2915e+02 1.1160e-03
5.7400e+00 1.2930e+02 1.2915e+02 1.1306e-03
5.7600e+00 1.2930e+02 1.2915e+02 1.1455e-03
5.7800e+00 1.2930e+02 1.2915e+02 1.1605e-03
5.8000e+00 1.2930e+02 1.2915e+02 1.1758e-03
5.8200e+00 1.2930e+02 1.2914e+02 1.1912e-03
5.8400e+00 1.2930e+02 1.2914e+02 1.2068e-03
5.8600e+00 1.2930e+02 1.2914e+02 1.2221e-03
5.8800e+00 1.2930e+02 1.2914e+02 1.2371e-03
5.9000e+00 1.2930e+02 1.2914e+02 1.2516e-03
5.9200e+00 1.2930e+02 1.2913e+02 1.2657e-03
5.9400e+00 1.2930e+02 1.2913e+02 1.2794e-03
5.9600e+00 1.2930e+02 1.2913e+02 1.2927e-03
5.9800e+00 1.2930e+02 1.2913e+02 1.3057e-03
6.0000e+00 1.2930e+02 1.2913e+02 1.3185e-03
6.0200e+00 1.2930e+02 1.2913e+02 1.3312e-03
6.0400e+00 1.2930e+02 1.2912e+02 1.3439e-03
6.0600e+00 1.2930e+02 1.2912e+02 1.3570e-03
6.0800e+00 1.2930e+02 1.2912e+02 1.3708e-03
6.1000e+00 1.2930e+02 1.2912e+02 1.3849e-03
6.1200e+00 1.2930e+02 1.2912e+02 1.3992e-03
6.1400e+00 1.2930e+02 1.2912e+02 1.4136e-03
6.1600e+00 1.2930e+02 1.2911e+02 1.4279e-03
6.1800e+00 1.2930e+02 1.2911e+02 1.4421e-03
6.2000e+00 1.2930e+02 1.2911e+02 1.4564e-03
6.2200e+00 1.2930e+02 1.2911e+02 1.4706e-03
6.2400e+00 1.2930e+02 1.2911e+02 1.4849e-03
6.2600e+00 1.2930e+02 1.2910e+02 1.4994e-03
6.2800e+00 1.2930e+02 1.2910e+02 1.5150e-03
6.3000e+00 1.2930e+02 1.2910e+02 1.5339e-03
6.3200e+00 1.2930e+02 1.2910e+02 1.5545e-03
6.3400e+00 1.2930e+02 1.2909e+02 1.5745e-03
6.3600e+00 1.2930e+02 1.2909e+02 1.5938e-03
6.3800e+00 1.2930e+02 1.2909e+02 1.6127e-03
6.4000e+00 1.2930e+02 1.2909e+02 1.6312e-03
6.4200e+00 1.2930e+02 1.2908e+02 1.6496e-03
6.4400e+00 1.2930e+02 1.2908e+02 1.6679e-03
6.4600e+00 1.2930e+02 1.2908e+02 1.6864e-03
6.4800e+00 1.2930e+02 1.2908e+02 1.7053e-03
6.5000e+00 1.2930e+02 1.2907e+02 1.7246e-03
6.5200e+00 1.2930e+02 1.2907e+02 1.7444e-03
6.5400e+00 1.2930e+02 1.2907e+02 1.7650e-03
6.5600e+00 1.2930e+02 1.2907e+02 1.7864e-03
6.5800e+00 1.2930e+02 1.2906e+02 1.8093e-03
6.6000e+00 1.2930e+02 1.2906e+02 1.8333e-03
6.6200e+00 1.2930e+02 1.2906e+02 1.8583e-03
6.6400e+00 1.2930e+02 1.2905e+02 1.8841e-03
6.6600e+00 1.2930e+02 1.2905e+02 1.9108e-03
6.6800e+00 1.2930e+02 1.2905e+02 1.9386e-03
6.7000e+00 1.2930e+02 1.2904e+02 1.9676e-03
6.7200e+00 1.2930e+02 1.2904e+02 1.9980e-03
6.7400e+00 1.2930e+02 1.2904e+02 2.0299e-03
6.7600e+00 1.2930e+02 1.2903e+02 2.0635e-03
6.7800e+00 1.2930e+02 1.2903e+02 2.0988e-03
6.8000e+00 1.2930e+02 1.2902e+02 2.1360e-03
6.8200e+00 1.2930e+02 1.2902e+02 2.1752e-03
6.8400e+00 1.2930e+02 1.2901e+02 2.2167e-03
6.8600e+00 1.2930e+02 1.2901e+02 2.2609e-03
6.8800e+00 1.2930e+02 1.2900e+02 2.3081e-03
6.9000e+00 1.2930e+02 1.2899e+02 2.3582e-03
6.9200e+00 1.2930e+02 1.2899e+02 2.4109e-03
6.9400e+00 1.2930e+02 1.2898e+02 2.4654e-03
6.9600e+00 1.2930e+02 1.2897e+02 2.5205e-03
6.9800e+00 1.2930e+02 1.2896e+02 2.5747e-03
7.0000e+00 1.2930e+02 1.2896e+02 2.6262e-03



==> data/dynamic_error_beta.txt <==
t e_phi1_und e_phi1 e_phi2 beta
0.0000e+00 1.5220e-09 3.3306e-09 1.1888e-09 3.0076e-02
2.0000e-02 8.5286e-06 1.4075e-05 8.8042e-06 4.0253e-02
4.0000e-02 8.5705e-06 1.4656e-05 8.8629e-06 4.0248e-02
6.0000e-02 8.5857e-06 1.5487e-05 8.9002e-06 4.0236e-02
8.0000e-02 8.5847e-06 1.6526e-05 8.9141e-06 4.0200e-02
1.0000e-01 8.5508e-06 1.7723e-05 8.9032e-06 4.0145e-02
1.2000e-01 8.4792e-06 1.9024e-05 8.8665e-06 4.0096e-02
1.4000e-01 8.3785e-06 2.0390e-05 8.8046e-06 4.0062e-02
1.6000e-01 8.2551e-06 2.1792e-05 8.7186e-06 4.0041e-02
1.8000e-01 8.1124e-06 2.3200e-05 8.6097e-06 4.0030e-02
2.0000e-01 7.9532e-06 2.4592e-05 8.4795e-06 4.0026e-02
2.2000e-01 7.7803e-06 2.5975e-05 8.3297e-06 4.0026e-02
2.4000e-01 7.5974e-06 2.7390e-05 8.1621e-06 4.0032e-02
2.6000e-01 7.4087e-06 2.8828e-05 7.9791e-06 4.0040e-02
2.8000e-01 7.2193e-06 3.0227e-05 7.7834e-06 4.0056e-02
3.0000e-01 7.0351e-06 3.1592e-05 7.5782e-06 4.0073e-02
3.2000e-01 6.8627e-06 3.2898e-05 7.3678e-06 4.0093e-02
3.4000e-01 6.7089e-06 3.4140e-05 7.1573e-06 4.0115e-02
3.6000e-01 6.5800e-06 3.5315e-05 6.9528e-06 4.0139e-02
3.8000e-01 6.4812e-06 3.6405e-05 6.7616e-06 4.0164e-02
4.0000e-01 6.4148e-06 3.7423e-05 6.5913e-06 4.0190e-02
4.2000e-01 6.3800e-06 3.8405e-05 6.4495e-06 4.0217e-02
4.4000e-01 6.3726e-06 3.9343e-05 6.3422e-06 4.0246e-02
4.6000e-01 6.3853e-06 4.0208e-05 6.2732e-06 4.0276e-02
4.8000e-01 6.4097e-06 4.0986e-05 6.2433e-06 4.0309e-02
5.0000e-01 6.4375e-06 4.1671e-05 6.2503e-06 4.0344e-02
5.2000e-01 6.4625e-06 4.2267e-05 6.2900e-06 4.0380e-02
5.4000e-01 6.4820e-06 4.2784e-05 6.3573e-06 4.0416e-02
5.6000e-01 6.4998e-06 4.3234e-05 6.4483e-06 4.0451e-02
5.8000e-01 6.5263e-06 4.3624e-05 6.5609e-06 4.0483e-02
6.0000e-01 6.5772e-06 4.3962e-05 6.6959e-06 4.0511e-02
6.2000e-01 6.6697e-06 4.4251e-05 6.8559e-06 4.0533e-02
6.4000e-01 6.8184e-06 4.4503e-05 7.0441e-06 4.0550e-02
6.6000e-01 7.0329e-06 4.4727e-05 7.2635e-06 4.0564e-02
6.8000e-01 7.3174e-06 4.4936e-05 7.5171e-06 4.0574e-02
7.0000e-01 7.6710e-06 4.5144e-05 7.8132e-06 4.0584e-02
7.2000e-01 8.0897e-06 4.5363e-05 8.1385e-06 4.0591e-02
7.4000e-01 8.5706e-06 4.5615e-05 8.4894e-06 4.0594e-02
7.6000e-01 9.1097e-06 4.5935e-05 8.8685e-06 4.0596e-02
7.8000e-01 9.7020e-06 4.6382e-05 9.2754e-06 4.0597e-02
8.0000e-01 1.0342e-05 4.7052e-05 9.7090e-06 4.0597e-02
8.2000e-01 1.1024e-05 4.8031e-05 1.0167e-05 4.0598e-02
8.4000e-01 1.1742e-05 4.9027e-05 1.0647e-05 4.0598e-02
8.6000e-01 1.2489e-05 5.0235e-05 1.1141e-05 4.0598e-02
8.8000e-01 1.3257e-05 5.1831e-05 1.1647e-05 4.0598e-02
9.0000e-01 1.4035e-05 5.3439e-05 1.2159e-05 4.0603e-02
9.2000e-01 1.4816e-05 5.4969e-05 1.2672e-05 4.0608e-02
9.4000e-01 1.5589e-05 5.6671e-05 1.3184e-05 4.0616e-02
9.6000e-01 1.6348e-05 5.8553e-05 1.3694e-05 4.0628e-02
9.8000e-01 1.7087e-05 6.0497e-05 1.4193e-05 4.0648e-02
1.0000e+00 1.7799e-05 6.2415e-05 1.4675e-05 4.0664e-02
1.0200e+00 1.8478e-05 6.4279e-05 1.5136e-05 4.0685e-02
1.0400e+00 1.9119e-05 6.6045e-05 1.5575e-05 4.0707e-02
1.0600e+00 1.9717e-05 6.7647e-05 1.5987e-05 4.0732e-02
1.0800e+00 2.0269e-05 6.9054e-05 1.6369e-05 4.0760e-02
1.1000e+00 2.0771e-05 7.0250e-05 1.6721e-05 4.0789e-02
1.1200e+00 2.1219e-05 7.1208e-05 1.7041e-05 4.0821e-02
1.1400e+00 2.1608e-05 7.1908e-05 1.7330e-05 4.0854e-02
1.1600e+00 2.1934e-05 7.2334e-05 1.7588e-05 4.0888e-02
1.1800e+00 2.2196e-05 7.2480e-05 1.7817e-05 4.0924e-02
1.2000e+00 2.2389e-05 7.2349e-05 1.8017e-05 4.0961e-02
1.2200e+00 2.2513e-05 7.1948e-05 1.8191e-05 4.0999e-02
1.2400e+00 2.2564e-05 7.1292e-05 1.8340e-05 4.1038e-02
1.2600e+00 2.2545e-05 7.0404e-05 1.8467e-05 4.1076e-02
1.2800e+00 2.2454e-05 6.9306e-05 1.8573e-05 4.1115e-02
1.3000e+00 2.2295e-05 6.8028e-05 1.8659e-05 4.1154e-02
1.3200e+00 2.2069e-05 6.6598e-05 1.8729e-05 4.1193e-02
1.3400e+00 2.1781e-05 6.5054e-05 1.8782e-05 4.1232e-02
1.3600e+00 2.1433e-05 6.3429e-05 1.8821e-05 4.1270e-02
1.3800e+00 2.1032e-05 6.1753e-05 1.8848e-05 4.1308e-02
1.4000e+00 2.0583e-05 6.0049e-05 1.8863e-05 4.1346e-02
1.4200e+00 2.0090e-05 5.8337e-05 1.8869e-05 4.1384e-02
1.4400e+00 1.9560e-05 5.6633e-05 1.8867e-05 4.1421e-02
1.4600e+00 1.8999e-05 5.4950e-05 1.8860e-05 4.1458e-02
1.4800e+00 1.8415e-05 5.3299e-05 1.8850e-05 4.1495e-02
1.5000e+00 1.7812e-05 5.1689e-05 1.8838e-05 4.1531e-02
1.5200e+00 1.7200e-05 5.0132e-05 1.8829e-05 4.1568e-02
1.5400e+00 1.6584e-05 4.8649e-05 1.8823e-05 4.1605e-02
1.5600e+00 1.5973e-05 4.7268e-05 1.8825e-05 4.1642e-02
1.5800e+00 1.5374e-05 4.6015e-05 1.8837e-05 4.1679e-02
1.6000e+00 1.4795e-05 4.4898e-05 1.8862e-05 4.1716e-02
1.6200e+00 1.4246e-05 4.3913e-05 1.8901e-05 4.1754e-02
1.6400e+00 1.3735e-05 4.3041e-05 1.8959e-05 4.1791e-02
1.6600e+00 1.3269e-05 4.2267e-05 1.9037e-05 4.1829e-02
1.6800e+00 1.2859e-05 4.1581e-05 1.9137e-05 4.1867e-02
1.7000e+00 1.2510e-05 4.0974e-05 1.9260e-05 4.1905e-02
1.7200e+00 1.2230e-05 4.0436e-05 1.9407e-05 4.1943e-02
1.7400e+00 1.2024e-05 3.9956e-05 1.9580e-05 4.1982e-02
1.7600e+00 1.1895e-05 3.9527e-05 1.9778e-05 4.2021e-02
1.7800e+00 1.1843e-05 3.9148e-05 2.0002e-05 4.2059e-02
1.8000e+00 1.1868e-05 3.8820e-05 2.0250e-05 4.2099e-02
1.8200e+00 1.1966e-05 3.8547e-05 2.0522e-05 4.2138e-02
1.8400e+00 1.2131e-05 3.8346e-05 2.0818e-05 4.2176e-02
1.8600e+00 1.2358e-05 3.8230e-05 2.1135e-05 4.2215e-02
1.8800e+00 1.2638e-05 3.8205e-05 2.1473e-05 4.2254e-02
1.9000e+00 1.2963e-05 3.8276e-05 2.1829e-05 4.2293e-02
1.9200e+00 1.3327e-05 3.8443e-05 2.2203e-05 4.2331e-02
1.9400e+00 1.3723e-05 3.8702e-05 2.2594e-05 4.2370e-02
1.9600e+00 1.4143e-05 3.9051e-05 2.2999e-05 4.2408e-02
1.9800e+00 1.4582e-05 3.9486e-05 2.3418e-05 4.2446e-02
2.0000e+00 1.5036e-05 3.9984e-05 2.3849e-05 4.2485e-02
2.0200e+00 1.5500e-05 4.0549e-05 2.4292e-05 4.2525e-02
2.0400e+00 1.5970e-05 4.1165e-05 2.4745e-05 4.2563e-02
2.0600e+00 1.6446e-05 4.1785e-05 2.5209e-05 4.2601e-02
2.0800e+00 1.6923e-05 4.2417e-05 2.5683e-05 4.2640e-02
2.1000e+00 1.7402e-05 4.2971e-05 2.6167e-05 4.2688e-02
2.1200e+00 1.7880e-05 4.2976e-05 2.6661e-05 4.2729e-02
2.1400e+00 1.8358e-05 4.3045e-05 2.7164e-05 4.2771e-02
2.1600e+00 1.8836e-05 4.3177e-05 2.7678e-05 4.2812e-02
2.1800e+00 1.9312e-05 4.3367e-05 2.8203e-05 4.2854e-02
2.2000e+00 1.9787e-05 4.3610e-05 2.8739e-05 4.2896e-02
2.2200e+00 2.0260e-05 4.3897e-05 2.9287e-05 4.2938e-02
2.2400e+00 2.0730e-05 4.4217e-05 2.9849e-05 4.2980e-02
2.2600e+00 2.1195e-05 4.4562e-05 3.0425e-05 4.3021e-02
2.2800e+00 2.1653e-05 4.4923e-05 3.1017e-05 4.3061e-02
2.3000e+00 2.2100e-05 4.5296e-05 3.1624e-05 4.3100e-02
2.3200e+00 2.2530e-05 4.5679e-05 3.2248e-05 4.3136e-02
2.3400e+00 2.2937e-05 4.6030e-05 3.2889e-05 4.3180e-02
2.3600e+00 2.3312e-05 4.6328e-05 3.3546e-05 4.3213e-02
2.3800e+00 2.3645e-05 4.6610e-05 3.4217e-05 4.3243e-02
2.4000e+00 2.3926e-05 4.6916e-05 3.4901e-05 4.3268e-02
2.4200e+00 2.4142e-05 4.7321e-05 3.5592e-05 4.3282e-02
2.4400e+00 2.4284e-05 4.7770e-05 3.6284e-05 4.3285e-02
2.4600e+00 2.4342e-05 4.8227e-05 3.6970e-05 4.3279e-02
2.4800e+00 2.4310e-05 4.8680e-05 3.7641e-05 4.3264e-02
2.5000e+00 2.4186e-05 4.9118e-05 3.8287e-05 4.3239e-02
2.5200e+00 2.3974e-05 4.9532e-05 3.8896e-05 4.3206e-02
2.5400e+00 2.3680e-05 4.9904e-05 3.9458e-05 4.3165e-02
2.5600e+00 2.3317e-05 5.0178e-05 3.9964e-05 4.3117e-02
2.5800e+00 2.2901e-05 5.0362e-05 4.0406e-05 4.3064e-02
2.6000e+00 2.2451e-05 5.0449e-05 4.0780e-05 4.3006e-02
2.6200e+00 2.1987e-05 5.0448e-05 4.1085e-05 4.2947e-02
2.6400e+00 2.1527e-05 5.0359e-05 4.1320e-05 4.2886e-02
2.6600e+00 2.1090e-05 5.0117e-05 4.1491e-05 4.2810e-02
2.6800e+00 2.0692e-05 4.9709e-05 4.1604e-05 4.2706e-02
2.7000e+00 2.0348e-05 4.9170e-05 4.1666e-05 4.2576e-02
2.7200e+00 2.0069e-05 4.8533e-05 4.1687e-05 4.2424e-02
2.7400e+00 1.9862e-05 4.7842e-05 4.1675e-05 4.2249e-02
2.7600e+00 1.9734e-05 4.7153e-05 4.1639e-05 4.2050e-02
2.7800e+00 1.9686e-05 4.6517e-05 4.1589e-05 4.1827e-02
2.8000e+00 1.9720e-05 4.5977e-05 4.1531e-05 4.1581e-02
2.8200e+00 1.9834e-05 4.5564e-05 4.1473e-05 4.1316e-02
2.8400e+00 2.0023e-05 4.5303e-05 4.1420e-05 4.1029e-02
2.8600e+00 2.0284e-05 4.5210e-05 4.1376e-05 4.0726e-02
2.8800e+00 2.0610e-05 4.5293e-05 4.1346e-05 4.0412e-02
2.9000e+00 2.0995e-05 4.5550e-05 4.1332e-05 4.0093e-02
2.9200e+00 2.1431e-05 4.5978e-05 4.1336e-05 3.9773e-02
2.9400e+00 2.1913e-05 4.6565e-05 4.1359e-05 3.9465e-02
2.9600e+00 2.2432e-05 4.7292e-05 4.1402e-05 3.9178e-02
2.9800e+00 2.2983e-05 4.8140e-05 4.1464e-05 3.8922e-02
3.0000e+00 2.3559e-05 4.9096e-05 4.1546e-05 3.8706e-02
3.0200e+00 2.4154e-05 5.0134e-05 4.1646e-05 3.8541e-02
3.0400e+00 2.4764e-05 5.1251e-05 4.1764e-05 3.8411e-02
3.0600e+00 2.5382e-05 5.2443e-05 4.1899e-05 3.8331e-02
3.0800e+00 2.6006e-05 5.3684e-05 4.2050e-05 3.8332e-02
3.1000e+00 2.6631e-05 5.4912e-05 4.2216e-05 3.8558e-02
3.1200e+00 2.7253e-05 5.5947e-05 4.2396e-05 3.9180e-02
3.1400e+00 2.7869e-05 5.6491e-05 4.2589e-05 3.9450e-02
3.1600e+00 2.8478e-05 5.6861e-05 4.2794e-05 3.9471e-02
3.1800e+00 2.9075e-05 5.7241e-05 4.3011e-05 3.9435e-02
3.2000e+00 2.9660e-05 5.7732e-05 4.3240e-05 3.9402e-02
3.2200e+00 3.0231e-05 5.8395e-05 4.3480e-05 3.9373e-02
3.2400e+00 3.0785e-05 5.9252e-05 4.3731e-05 3.9342e-02
3.2600e+00 3.1321e-05 6.0294e-05 4.3993e-05 3.9302e-02
3.2800e+00 3.1838e-05 6.1502e-05 4.4266e-05 3.9258e-02
3.3000e+00 3.2334e-05 6.2847e-05 4.4551e-05 3.9217e-02
3.3200e+00 3.2809e-05 6.4302e-05 4.4847e-05 3.9187e-02
3.3400e+00 3.3260e-05 6.5838e-05 4.5156e-05 3.9176e-02
3.3600e+00 3.3686e-05 6.7434e-05 4.5476e-05 3.9195e-02
3.3800e+00 3.4087e-05 6.9066e-05 4.5809e-05 3.9262e-02
3.4000e+00 3.4461e-05 7.0725e-05 4.6154e-05 3.9344e-02
3.4200e+00 3.4807e-05 7.2413e-05 4.6512e-05 3.9441e-02
3.4400e+00 3.5124e-05 7.4128e-05 4.6882e-05 3.9548e-02
3.4600e+00 3.5411e-05 7.5865e-05 4.7263e-05 3.9656e-02
3.4800e+00 3.5667e-05 7.7618e-05 4.7657e-05 3.9758e-02
3.5000e+00 3.5892e-05 7.9380e-05 4.8061e-05 3.9844e-02
3.5200e+00 3.6086e-05 8.1144e-05 4.8477e-05 3.9918e-02
3.5400e+00 3.6248e-05 8.2900e-05 4.8902e-05 3.9954e-02
3.5600e+00 3.6379e-05 8.4640e-05 4.9336e-05 3.9972e-02
3.5800e+00 3.6481e-05 8.6342e-05 4.9778e-05 3.9995e-02
3.6000e+00 3.6553e-05 8.7974e-05 5.0228e-05 4.0009e-02
3.6200e+00 3.6598e-05 8.9498e-05 5.0685e-05 3.9968e-02
3.6400e+00 3.6618e-05 9.0906e-05 5.1147e-05 3.9917e-02
3.6600e+00 3.6615e-05 9.2194e-05 5.1614e-05 3.9836e-02
3.6800e+00 3.6591e-05 9.3377e-05 5.2085e-05 3.9735e-02
3.7000e+00 3.6550e-05 9.4468e-05 5.2559e-05 3.9655e-02
3.7200e+00 3.6495e-05 9.5472e-05 5.3036e-05 3.9589e-02
3.7400e+00 3.6428e-05 9.6405e-05 5.3514e-05 3.9508e-02
3.7600e+00 3.6353e-05 9.7275e-05 5.3993e-05 3.9427e-02
3.7800e+00 3.6272e-05 9.8093e-05 5.4473e-05 3.9343e-02
3.8000e+00 3.6189e-05 9.8871e-05 5.4954e-05 3.9276e-02
3.8200e+00 3.6106e-05 9.9613e-05 5.5434e-05 3.9240e-02
3.8400e+00 3.6026e-05 1.0032e-04 5.5913e-05 3.9258e-02
3.8600e+00 3.5951e-05 1.0098e-04 5.6392e-05 3.9361e-02
3.8800e+00 3.5882e-05 1.0158e-04 5.6869e-05 3.9532e-02
3.9000e+00 3.5823e-05 1.0207e-04 5.7346e-05 3.9747e-02
3.9200e+00 3.5773e-05 1.0245e-04 5.7822e-05 3.9776e-02
3.9400e+00 3.5734e-05 1.0278e-04 5.8297e-05 3.9609e-02
3.9600e+00 3.5708e-05 1.0304e-04 5.8771e-05 3.9394e-02
3.9800e+00 3.5694e-05 1.0322e-04 5.9245e-05 3.9178e-02
4.0000e+00 3.5694e-05 1.0330e-04 5.9718e-05 3.8968e-02
4.0200e+00 3.5707e-05 1.0328e-04 6.0192e-05 3.8759e-02
4.0400e+00 3.5735e-05 1.0320e-04 6.0667e-05 3.8459e-02
4.0600e+00 3.5777e-05 1.0310e-04 6.1142e-05 3.8145e-02
4.0800e+00 3.5833e-05 1.0303e-04 6.1620e-05 3.7884e-02
4.1000e+00 3.5903e-05 1.0301e-04 6.2099e-05 3.7660e-02
4.1200e+00 3.5987e-05 1.0302e-04 6.2582e-05 3.7443e-02
4.1400e+00 3.6084e-05 1.0302e-04 6.3068e-05 3.7292e-02
4.1600e+00 3.6195e-05 1.0301e-04 6.3559e-05 3.7212e-02
4.1800e+00 3.6319e-05 1.0298e-04 6.4054e-05 3.7223e-02
4.2000e+00 3.6455e-05 1.0294e-04 6.4556e-05 3.7345e-02
4.2200e+00 3.6602e-05 1.0287e-04 6.5064e-05 3.7586e-02
4.2400e+00 3.6760e-05 1.0279e-04 6.5579e-05 3.7922e-02
4.2600e+00 3.6928e-05 1.0281e-04 6.6103e-05 3.8071e-02
4.2800e+00 3.7106e-05 1.0289e-04 6.6635e-05 3.8171e-02
4.3000e+00 3.7291e-05 1.0301e-04 6.7176e-05 3.8286e-02
4.3200e+00 3.7484e-05 1.0315e-04 6.7727e-05 3.8339e-02
4.3400e+00 3.7682e-05 1.0332e-04 6.8288e-05 3.8380e-02
4.3600e+00 3.7884e-05 1.0349e-04 6.8860e-05 3.8447e-02
4.3800e+00 3.8090e-05 1.0369e-04 6.9443e-05 3.8528e-02
4.4000e+00 3.8298e-05 1.0388e-04 7.0037e-05 3.8568e-02
4.4200e+00 3.8505e-05 1.0408e-04 7.0642e-05 3.8601e-02
4.4400e+00 3.8712e-05 1.0429e-04 7.1258e-05 3.8661e-02
4.4600e+00 3.8916e-05 1.0451e-04 7.1886e-05 3.8738e-02
4.4800e+00 3.9115e-05 1.0476e-04 7.2524e-05 3.8789e-02
4.5000e+00 3.9308e-05 1.0503e-04 7.3173e-05 3.8771e-02
4.5200e+00 3.9494e-05 1.0532e-04 7.3832e-05 3.8695e-02
4.5400e+00 3.9670e-05 1.0563e-04 7.4500e-05 3.8582e-02
4.5600e+00 3.9837e-05 1.0596e-04 7.5177e-05 3.8451e-02
4.5800e+00 3.9991e-05 1.0633e-04 7.5863e-05 3.8317e-02
4.6000e+00 4.0133e-05 1.0673e-04 7.6556e-05 3.8235e-02
4.6200e+00 4.0261e-05 1.0717e-04 7.7256e-05 3.8233e-02
4.6400e+00 4.0373e-05 1.0765e-04 7.7962e-05 3.8319e-02
4.6600e+00 4.0471e-05 1.0819e-04 7.8672e-05 3.8619e-02
4.6800e+00 4.0552e-05 1.0878e-04 7.9387e-05 3.9209e-02
4.7000e+00 4.0616e-05 1.0942e-04 8.0105e-05 3.9651e-02
4.7200e+00 4.0663e-05 1.1010e-04 8.0825e-05 4.0684e-02
4.7400e+00 4.0694e-05 1.1085e-04 8.1547e-05 4.1697e-02
4.7600e+00 4.0709e-05 1.1163e-04 8.2269e-05 4.1995e-02
4.7800e+00 4.0708e-05 1.1247e-04 8.2990e-05 4.2318e-02
4.8000e+00 4.0692e-05 1.1335e-04 8.3710e-05 4.2465e-02
4.8200e+00 4.0662e-05 1.1424e-04 8.4428e-05 4.2483e-02
4.8400e+00 4.0618e-05 1.1515e-04 8.5143e-05 4.2473e-02
4.8600e+00 4.0562e-05 1.1609e-04 8.5854e-05 4.2470e-02
4.8800e+00 4.0495e-05 1.1707e-04 8.6561e-05 4.2490e-02
4.9000e+00 4.0418e-05 1.1810e-04 8.7262e-05 4.2545e-02
4.9200e+00 4.0333e-05 1.1920e-04 8.7958e-05 4.2634e-02
4.9400e+00 4.0241e-05 1.2037e-04 8.8647e-05 4.2743e-02
4.9600e+00 4.0143e-05 1.2163e-04 8.9330e-05 4.2852e-02
4.9800e+00 4.0041e-05 1.2296e-04 9.0005e-05 4.2950e-02
5.0000e+00 3.9937e-05 1.2435e-04 9.0673e-05 4.3034e-02
5.0200e+00 3.9832e-05 1.2577e-04 9.1333e-05 4.3093e-02
5.0400e+00 3.9727e-05 1.2726e-04 9.1984e-05 4.3093e-02
5.0600e+00 3.9624e-05 1.2883e-04 9.2628e-05 4.3084e-02
5.0800e+00 3.9524e-05 1.3048e-04 9.3262e-05 4.3073e-02
5.1000e+00 3.9428e-05 1.3220e-04 9.3888e-05 4.3041e-02
5.1200e+00 3.9338e-05 1.3397e-04 9.4506e-05 4.2996e-02
5.1400e+00 3.9255e-05 1.3577e-04 9.5115e-05 4.2935e-02
5.1600e+00 3.9180e-05 1.3761e-04 9.5715e-05 4.2871e-02
5.1800e+00 3.9114e-05 1.3950e-04 9.6308e-05 4.2800e-02
5.2000e+00 3.9059e-05 1.4145e-04 9.6892e-05 4.2731e-02
5.2200e+00 3.9013e-05 1.4345e-04 9.7468e-05 4.2674e-02
5.2400e+00 3.8978e-05 1.4551e-04 9.8037e-05 4.2633e-02
5.2600e+00 3.8954e-05 1.4765e-04 9.8599e-05 4.2605e-02
5.2800e+00 3.8940e-05 1.4991e-04 9.9154e-05 4.2590e-02
5.3000e+00 3.8935e-05 1.5232e-04 9.9703e-05 4.2559e-02
5.3200e+00 3.8938e-05 1.5484e-04 1.0025e-04 4.2469e-02
5.3400e+00 3.8948e-05 1.5741e-04 1.0078e-04 4.2325e-02
5.3600e+00 3.8963e-05 1.5998e-04 1.0132e-04 4.2151e-02
5.3800e+00 3.8981e-05 1.6256e-04 1.0185e-04 4.1970e-02
5.4000e+00 3.9002e-05 1.6514e-04 1.0237e-04 4.1799e-02
5.4200e+00 3.9023e-05 1.6773e-04 1.0289e-04 4.1646e-02
5.4400e+00 3.9045e-05 1.7037e-04 1.0341e-04 4.1510e-02
5.4600e+00 3.9065e-05 1.7305e-04 1.0393e-04 4.1391e-02
5.4800e+00 3.9082e-05 1.7580e-04 1.0444e-04 4.1289e-02
5.5000e+00 3.9097e-05 1.7862e-04 1.0496e-04 4.1201e-02
5.5200e+00 3.9109e-05 1.8152e-04 1.0547e-04 4.1121e-02
5.5400e+00 3.9117e-05 1.8449e-04 1.0599e-04 4.1042e-02
5.5600e+00 3.9121e-05 1.8752e-04 1.0650e-04 4.0951e-02
5.5800e+00 3.9121e-05 1.9061e-04 1.0701e-04 4.0849e-02
5.6000e+00 3.9118e-05 1.9375e-04 1.0753e-04 4.0752e-02
5.6200e+00 3.9114e-05 1.9694e-04 1.0804e-04 4.0656e-02
5.6400e+00 3.9108e-05 2.0021e-04 1.0856e-04 4.0571e-02
5.6600e+00 3.9103e-05 2.0356e-04 1.0908e-04 4.0507e-02
5.6800e+00 3.9099e-05 2.0700e-04 1.0961e-04 4.0468e-02
5.7000e+00 3.9097e-05 2.1054e-04 1.1013e-04 4.0432e-02
5.7200e+00 3.9100e-05 2.1418e-04 1.1066e-04 4.0402e-02
5.7400e+00 3.9108e-05 2.1794e-04 1.1120e-04 4.0402e-02
5.7600e+00 3.9122e-05 2.2178e-04 1.1173e-04 4.0435e-02
5.7800e+00 3.9142e-05 2.2568e-04 1.1228e-04 4.0457e-02
5.8000e+00 3.9167e-05 2.2959e-04 1.1282e-04 4.0504e-02
5.8200e+00 3.9196e-05 2.3342e-04 1.1337e-04 4.0526e-02
5.8400e+00 3.9226e-05 2.3715e-04 1.1393e-04 4.0470e-02
5.8600e+00 3.9254e-05 2.4079e-04 1.1449e-04 4.0341e-02
5.8800e+00 3.9281e-05 2.4437e-04 1.1505e-04 4.0176e-02
5.9000e+00 3.9306e-05 2.4792e-04 1.1562e-04 4.0006e-02
5.9200e+00 3.9331e-05 2.5146e-04 1.1620e-04 3.9844e-02
5.9400e+00 3.9355e-05 2.5503e-04 1.1677e-04 3.9697e-02
5.9600e+00 3.9380e-05 2.5864e-04 1.1736e-04 3.9563e-02
5.9800e+00 3.9407e-05 2.6231e-04 1.1795e-04 3.9441e-02
6.0000e+00 3.9437e-05 2.6606e-04 1.1854e-04 3.9334e-02
6.0200e+00 3.9469e-05 2.6988e-04 1.1914e-04 3.9243e-02
6.0400e+00 3.9504e-05 2.7379e-04 1.1974e-04 3.9166e-02
6.0600e+00 3.9543e-05 2.7773e-04 1.2035e-04 3.9106e-02
6.0800e+00 3.9584e-05 2.8168e-04 1.2097e-04 3.9026e-02
6.1000e+00 3.9625e-05 2.8562e-04 1.2159e-04 3.8908e-02
6.1200e+00 3.9665e-05 2.8958e-04 1.2221e-04 3.8781e-02
6.1400e+00 3.9702e-05 2.9357e-04 1.2284e-04 3.8667e-02
6.1600e+00 3.9734e-05 2.9759e-04 1.2348e-04 3.8576e-02
6.1800e+00 3.9762e-05 3.0165e-04 1.2412e-04 3.8502e-02
6.2000e+00 3.9785e-05 3.0575e-04 1.2477e-04 3.8439e-02
6.2200e+00 3.9802e-05 3.0991e-04 1.2542e-04 3.8404e-02
6.2400e+00 3.9813e-05 3.1410e-04 1.2608e-04 3.8430e-02
6.2600e+00 3.9819e-05 3.1829e-04 1.2674e-04 3.8537e-02
6.2800e+00 3.9817e-05 3.2241e-04 1.2741e-04 3.9102e-02
6.3000e+00 3.9804e-05 3.2595e-04 1.2808e-04 4.0779e-02
6.3200e+00 3.9788e-05 3.2925e-04 1.2876e-04 4.0682e-02
6.3400e+00 3.9778e-05 3.3254e-04 1.2946e-04 4.0561e-02
6.3600e+00 3.9783e-05 3.3585e-04 1.3016e-04 4.0422e-02
6.3800e+00 3.9816e-05 3.3918e-04 1.3088e-04 4.0266e-02
6.4000e+00 3.9887e-05 3.4258e-04 1.3162e-04 4.0100e-02
6.4200e+00 4.0011e-05 3.4605e-04 1.3239e-04 3.9928e-02
6.4400e+00 4.0200e-05 3.4963e-04 1.3318e-04 3.9754e-02
6.4600e+00 4.0471e-05 3.5334e-04 1.3400e-04 3.9577e-02
6.4800e+00 4.0840e-05 3.5720e-04 1.3488e-04 3.9405e-02
6.5000e+00 4.1325e-05 3.6123e-04 1.3581e-04 3.9241e-02
6.5200e+00 4.1945e-05 3.6545e-04 1.3681e-04 3.9091e-02
6.5400e+00 4.2722e-05 3.6986e-04 1.3790e-04 3.8977e-02
6.5600e+00 4.3672e-05 3.7446e-04 1.3908e-04 3.8874e-02
6.5800e+00 4.4809e-05 3.7923e-04 1.4032e-04 3.8763e-02
6.6000e+00 4.6139e-05 3.8417e-04 1.4162e-04 3.8602e-02
6.6200e+00 4.7663e-05 3.8926e-04 1.4298e-04 3.8417e-02
6.6400e+00 4.9379e-05 3.9452e-04 1.4439e-04 3.8238e-02
6.6600e+00 5.1280e-05 3.9997e-04 1.4588e-04 3.8072e-02
6.6800e+00 5.3361e-05 4.0563e-04 1.4743e-04 3.7919e-02
6.7000e+00 5.5613e-05 4.1152e-04 1.4907e-04 3.7784e-02
6.7200e+00 5.8029e-05 4.1767e-04 1.5080e-04 3.7662e-02
6.7400e+00 6.0598e-05 4.2411e-04 1.5262e-04 3.7551e-02
6.7600e+00 6.3313e-05 4.3084e-04 1.5454e-04 3.7454e-02
6.7800e+00 6.6166e-05 4.3789e-04 1.5656e-04 3.7360e-02
6.8000e+00 6.9150e-05 4.4527e-04 1.5868e-04 3.7270e-02
6.8200e+00 7.2255e-05 4.5301e-04 1.6089e-04 3.7184e-02
6.8400e+00 7.5473e-05 4.6111e-04 1.6315e-04 3.7100e-02
6.8600e+00 7.8789e-05 4.6959e-04 1.6543e-04 3.7033e-02
6.8800e+00 8.2182e-05 4.7842e-04 1.6768e-04 3.6990e-02
6.9000e+00 8.5623e-05 4.8755e-04 1.6985e-04 3.6962e-02
6.9200e+00 8.9075e-05 4.9689e-04 1.7191e-04 3.6951e-02
6.9400e+00 9.2495e-05 5.0633e-04 1.7386e-04 3.6937e-02
6.9600e+00 9.5835e-05 5.1571e-04 1.7570e-04 3.6905e-02
6.9800e+00 9.9046e-05 5.2487e-04 1.7749e-04 3.6856e-02
7.0000e+00 1.0208e-04 5.3368e-04 1.7924e-04 3.6807e-02


==> data/static_Hamiltonian.txt <==
t Hu Hustar EH
0.0000e+00 1.2930e+02 1.2930e+02 0.0000e+00
2.0000e-02 1.2930e+02 1.2926e+02 3.2823e-04
4.0000e-02 1.2930e+02 1.2917e+02 9.6593e-04
6.0000e-02 1.2930e+02 1.2913e+02 1.2711e-03
8.0000e-02 1.2930e+02 1.2919e+02 8.6472e-04
1.0000e-01 1.2930e+02 1.2931e+02 9.5298e-05
1.2000e-01 1.2930e+02 1.2950e+02 1.5943e-03
1.4000e-01 1.2930e+02 1.2979e+02 3.8013e-03
1.6000e-01 1.2930e+02 1.3019e+02 6.9341e-03
1.8000e-01 1.2930e+02 1.3075e+02 1.1233e-02
2.0000e-01 1.2930e+02 1.3149e+02 1.6954e-02
2.2000e-01 1.2930e+02 1.3245e+02 2.4358e-02
2.4000e-01 1.2930e+02 1.3366e+02 3.3699e-02
2.6000e-01 1.2930e+02 1.3514e+02 4.5202e-02
2.8000e-01 1.2930e+02 1.3693e+02 5.9021e-02
3.0000e-01 1.2930e+02 1.3902e+02 7.5184e-02
3.2000e-01 1.2930e+02 1.4139e+02 9.3494e-02
3.4000e-01 1.2930e+02 1.4396e+02 1.1337e-01
3.6000e-01 1.2930e+02 1.4658e+02 1.3367e-01
3.8000e-01 1.2930e+02 1.4902e+02 1.5250e-01
4.0000e-01 1.2930e+02 1.5097e+02 1.6759e-01
4.2000e-01 1.2930e+02 1.5219e+02 1.7706e-01
4.4000e-01 1.2930e+02 1.5265e+02 1.8061e-01
4.6000e-01 1.2930e+02 1.5256e+02 1.7988e-01
4.8000e-01 1.2930e+02 1.5227e+02 1.7768e-01
5.0000e-01 1.2930e+02 1.5216e+02 1.7684e-01
5.2000e-01 1.2930e+02 1.5250e+02 1.7941e-01
5.4000e-01 1.2930e+02 1.5340e+02 1.8638e-01
5.6000e-01 1.2930e+02 1.5482e+02 1.9735e-01
5.8000e-01 1.2930e+02 1.5646e+02 2.1004e-01
6.0000e-01 1.2930e+02 1.5768e+02 2.1948e-01
6.2000e-01 1.2930e+02 1.5755e+02 2.1850e-01
6.4000e-01 1.2930e+02 1.5532e+02 2.0126e-01
6.6000e-01 1.2930e+02 1.5110e+02 1.6863e-01
6.8000e-01 1.2930e+02 1.4594e+02 1.2874e-01
7.0000e-01 1.2930e+02 1.4104e+02 9.0810e-02
7.2000e-01 1.2930e+02 1.3704e+02 5.9908e-02
7.4000e-01 1.2930e+02 1.3407e+02 3.6893e-02
7.6000e-01 1.2930e+02 1.3195e+02 2.0537e-02
7.8000e-01 1.2930e+02 1.3048e+02 9.1444e-03
8.0000e-01 1.2930e+02 1.2946e+02 1.2395e-03
8.2000e-01 1.2930e+02 1.2874e+02 4.2819e-03
8.4000e-01 1.2930e+02 1.2824e+02 8.1897e-03
8.6000e-01 1.2930e+02 1.2788e+02 1.1002e-02
8.8000e-01 1.2930e+02 1.2761e+02 1.3059e-02
9.0000e-01 1.2930e+02 1.2741e+02 1.4578e-02
9.2000e-01 1.2930e+02 1.2727e+02 1.5699e-02
9.4000e-01 1.2930e+02 1.2716e+02 1.6506e-02
9.6000e-01 1.2930e+02 1.2709e+02 1.7054e-02
9.8000e-01 1.2930e+02 1.2705e+02 1.7380e-02
1.0000e+00 1.2930e+02 1.2703e+02 1.7512e-02
1.0200e+00 1.2930e+02 1.2704e+02 1.7480e-02
1.0400e+00 1.2930e+02 1.2706e+02 1.7316e-02
1.0600e+00 1.2930e+02 1.2709e+02 1.7054e-02
1.0800e+00 1.2930e+02 1.2713e+02 1.6733e-02
1.1000e+00 1.2930e+02 1.2718e+02 1.6397e-02
1.1200e+00 1.2930e+02 1.2722e+02 1.6087e-02
1.1400e+00 1.2930e+02 1.2725e+02 1.5846e-02
1.1600e+00 1.2930e+02 1.2727e+02 1.5714e-02
1.1800e+00 1.2930e+02 1.2726e+02 1.5730e-02
1.2000e+00 1.2930e+02 1.2724e+02 1.5927e-02
1.2200e+00 1.2930e+02 1.2719e+02 1.6332e-02
1.2400e+00 1.2930e+02 1.2710e+02 1.6964e-02
1.2600e+00 1.2930e+02 1.2699e+02 1.7830e-02
1.2800e+00 1.2930e+02 1.2685e+02 1.8913e-02
1.3000e+00 1.2930e+02 1.2669e+02 2.0153e-02
1.3200e+00 1.2930e+02 1.2653e+02 2.1415e-02
1.3400e+00 1.2930e+02 1.2640e+02 2.2429e-02
1.3600e+00 1.2930e+02 1.2636e+02 2.2719e-02
1.3800e+00 1.2930e+02 1.2651e+02 2.1556e-02
1.4000e+00 1.2930e+02 1.2696e+02 1.8085e-02
1.4200e+00 1.2930e+02 1.2777e+02 1.1848e-02
1.4400e+00 1.2930e+02 1.2883e+02 3.6115e-03
1.4600e+00 1.2930e+02 1.2987e+02 4.3897e-03
1.4800e+00 1.2930e+02 1.3053e+02 9.5390e-03
1.5000e+00 1.2930e+02 1.3062e+02 1.0216e-02
1.5200e+00 1.2930e+02 1.3009e+02 6.0888e-03
1.5400e+00 1.2930e+02 1.2898e+02 2.4273e-03
1.5600e+00 1.2930e+02 1.2739e+02 1.4755e-02
1.5800e+00 1.2930e+02 1.2536e+02 3.0447e-02
1.6000e+00 1.2930e+02 1.2295e+02 4.9133e-02
1.6200e+00 1.2930e+02 1.2024e+02 7.0055e-02
1.6400e+00 1.2930e+02 1.1750e+02 9.1232e-02
1.6600e+00 1.2930e+02 1.1522e+02 1.0884e-01
1.6800e+00 1.2930e+02 1.1401e+02 1.1826e-01
1.7000e+00 1.2930e+02 1.1414e+02 1.1722e-01
1.7200e+00 1.2930e+02 1.1535e+02 1.0785e-01
1.7400e+00 1.2930e+02 1.1705e+02 9.4688e-02
1.7600e+00 1.2930e+02 1.1876e+02 8.1467e-02
1.7800e+00 1.2930e+02 1.2025e+02 7.0003e-02
1.8000e+00 1.2930e+02 1.2145e+02 6.0710e-02
1.8200e+00 1.2930e+02 1.2240e+02 5.3360e-02
1.8400e+00 1.2930e+02 1.2315e+02 4.7548e-02
1.8600e+00 1.2930e+02 1.2375e+02 4.2888e-02
1.8800e+00 1.2930e+02 1.2425e+02 3.9074e-02
1.9000e+00 1.2930e+02 1.2466e+02 3.5887e-02
1.9200e+00 1.2930e+02 1.2501e+02 3.3177e-02
1.9400e+00 1.2930e+02 1.2531e+02 3.0844e-02
1.9600e+00 1.2930e+02 1.2557e+02 2.8827e-02
1.9800e+00 1.2930e+02 1.2580e+02 2.7087e-02
2.0000e+00 1.2930e+02 1.2599e+02 2.5603e-02
2.0200e+00 1.2930e+02 1.2615e+02 2.4361e-02
2.0400e+00 1.2930e+02 1.2628e+02 2.3357e-02
2.0600e+00 1.2930e+02 1.2638e+02 2.2589e-02
2.0800e+00 1.2930e+02 1.2645e+02 2.2059e-02
2.1000e+00 1.2930e+02 1.2648e+02 2.1771e-02
2.1200e+00 1.2930e+02 1.2649e+02 2.1732e-02
2.1400e+00 1.2930e+02 1.2646e+02 2.1951e-02
2.1600e+00 1.2930e+02 1.2640e+02 2.2437e-02
2.1800e+00 1.2930e+02 1.2630e+02 2.3206e-02
2.2000e+00 1.2930e+02 1.2616e+02 2.4272e-02
2.2200e+00 1.2930e+02 1.2598e+02 2.5654e-02
2.2400e+00 1.2930e+02 1.2576e+02 2.7369e-02
2.2600e+00 1.2930e+02 1.2549e+02 2.9429e-02
2.2800e+00 1.2930e+02 1.2518e+02 3.1825e-02
2.3000e+00 1.2930e+02 1.2484e+02 3.4493e-02
2.3200e+00 1.2930e+02 1.2448e+02 3.7228e-02
2.3400e+00 1.2930e+02 1.2420e+02 3.9452e-02
2.3600e+00 1.2930e+02 1.2418e+02 3.9568e-02
2.3800e+00 1.2930e+02 1.2502e+02 3.3048e-02
2.4000e+00 1.2930e+02 1.2842e+02 6.7704e-03
2.4200e+00 1.2930e+02 1.3854e+02 7.1449e-02
2.4400e+00 1.2930e+02 1.5694e+02 2.1380e-01
2.4600e+00 1.2930e+02 1.6540e+02 2.7925e-01
2.4800e+00 1.2930e+02 1.5963e+02 2.3462e-01
2.5000e+00 1.2930e+02 1.5234e+02 1.7820e-01
2.5200e+00 1.2930e+02 1.4699e+02 1.3683e-01
2.5400e+00 1.2930e+02 1.4327e+02 1.0809e-01
2.5600e+00 1.2930e+02 1.4060e+02 8.7430e-02
2.5800e+00 1.2930e+02 1.3858e+02 7.1788e-02
2.6000e+00 1.2930e+02 1.3696e+02 5.9298e-02
2.6200e+00 1.2930e+02 1.3561e+02 4.8835e-02
2.6400e+00 1.2930e+02 1.3444e+02 3.9743e-02
2.6600e+00 1.2930e+02 1.3339e+02 3.1676e-02
2.6800e+00 1.2930e+02 1.3246e+02 2.4491e-02
2.7000e+00 1.2930e+02 1.3164e+02 1.8152e-02
2.7200e+00 1.2930e+02 1.3093e+02 1.2653e-02
2.7400e+00 1.2930e+02 1.3033e+02 7.9707e-03
2.7600e+00 1.2930e+02 1.2982e+02 4.0562e-03
2.7800e+00 1.2930e+02 1.2941e+02 8.4835e-04
2.8000e+00 1.2930e+02 1.2908e+02 1.7057e-03
2.8200e+00 1.2930e+02 1.2883e+02 3.6323e-03
2.8400e+00 1.2930e+02 1.2866e+02 4.9173e-03
2.8600e+00 1.2930e+02 1.2859e+02 5.4969e-03
2.8800e+00 1.2930e+02 1.2862e+02 5.2410e-03
2.9000e+00 1.2930e+02 1.2879e+02 3.9007e-03
2.9200e+00 1.2930e+02 1.2917e+02 9.8303e-04
2.9400e+00 1.2930e+02 1.2988e+02 4.4726e-03
2.9600e+00 1.2930e+02 1.3112e+02 1.4118e-02
2.9800e+00 1.2930e+02 1.3311e+02 2.9492e-02
3.0000e+00 1.2930e+02 1.3532e+02 4.6609e-02
3.0200e+00 1.2930e+02 1.3597e+02 5.1574e-02
3.0400e+00 1.2930e+02 1.3468e+02 4.1589e-02
3.0600e+00 1.2930e+02 1.3297e+02 2.8397e-02
3.0800e+00 1.2930e+02 1.3160e+02 1.7793e-02
3.1000e+00 1.2930e+02 1.3059e+02 1.0024e-02
3.1200e+00 1.2930e+02 1.2984e+02 4.2224e-03
3.1400e+00 1.2930e+02 1.2925e+02 3.5833e-04
3.1600e+00 1.2930e+02 1.2875e+02 4.2472e-03
3.1800e+00 1.2930e+02 1.2828e+02 7.8360e-03
3.2000e+00 1.2930e+02 1.2782e+02 1.1459e-02
3.2200e+00 1.2930e+02 1.2730e+02 1.5455e-02
3.2400e+00 1.2930e+02 1.2668e+02 2.0223e-02
3.2600e+00 1.2930e+02 1.2590e+02 2.6287e-02
3.2800e+00 1.2930e+02 1.2485e+02 3.4374e-02
3.3000e+00 1.2930e+02 1.2341e+02 4.5502e-02
3.3200e+00 1.2930e+02 1.2141e+02 6.1024e-02
3.3400e+00 1.2930e+02 1.1864e+02 8.2417e-02
3.3600e+00 1.2930e+02 1.1504e+02 1.1025e-01
3.3800e+00 1.2930e+02 1.1100e+02 1.4149e-01
3.4000e+00 1.2930e+02 1.0776e+02 1.6659e-01
3.4200e+00 1.2930e+02 1.0677e+02 1.7426e-01
3.4400e+00 1.2930e+02 1.0803e+02 1.6445e-01
3.4600e+00 1.2930e+02 1.1032e+02 1.4679e-01
3.4800e+00 1.2930e+02 1.1263e+02 1.2892e-01
3.5000e+00 1.2930e+02 1.1461e+02 1.1358e-01
3.5200e+00 1.2930e+02 1.1625e+02 1.0090e-01
3.5400e+00 1.2930e+02 1.1764e+02 9.0193e-02
3.5600e+00 1.2930e+02 1.1886e+02 8.0732e-02
3.5800e+00 1.2930e+02 1.2000e+02 7.1899e-02
3.6000e+00 1.2930e+02 1.2112e+02 6.3228e-02
3.6200e+00 1.2930e+02 1.2227e+02 5.4383e-02
3.6400e+00 1.2930e+02 1.2346e+02 4.5121e-02
3.6600e+00 1.2930e+02 1.2474e+02 3.5267e-02
3.6800e+00 1.2930e+02 1.2611e+02 2.4685e-02
3.7000e+00 1.2930e+02 1.2758e+02 1.3260e-02
3.7200e+00 1.2930e+02 1.2919e+02 8.7224e-04
3.7400e+00 1.2930e+02 1.3093e+02 1.2635e-02
3.7600e+00 1.2930e+02 1.3286e+02 2.7513e-02
3.7800e+00 1.2930e+02 1.3501e+02 4.4186e-02
3.8000e+00 1.2930e+02 1.3749e+02 6.3344e-02
3.8200e+00 1.2930e+02 1.4041e+02 8.5981e-02
3.8400e+00 1.2930e+02 1.4393e+02 1.1318e-01
3.8600e+00 1.2930e+02 1.4807e+02 1.4520e-01
3.8800e+00 1.2930e+02 1.5248e+02 1.7929e-01
3.9000e+00 1.2930e+02 1.5610e+02 2.0728e-01
3.9200e+00 1.2930e+02 1.5753e+02 2.1834e-01
3.9400e+00 1.2930e+02 1.5633e+02 2.0906e-01
3.9600e+00 1.2930e+02 1.5350e+02 1.8717e-01
3.9800e+00 1.2930e+02 1.5032e+02 1.6256e-01
4.0000e+00 1.2930e+02 1.4746e+02 1.4046e-01
4.0200e+00 1.2930e+02 1.4509e+02 1.2210e-01
4.0400e+00 1.2930e+02 1.4314e+02 1.0703e-01
4.0600e+00 1.2930e+02 1.4150e+02 9.4405e-02
4.0800e+00 1.2930e+02 1.4008e+02 8.3428e-02
4.1000e+00 1.2930e+02 1.3881e+02 7.3529e-02
4.1200e+00 1.2930e+02 1.3762e+02 6.4389e-02
4.1400e+00 1.2930e+02 1.3653e+02 5.5956e-02
4.1600e+00 1.2930e+02 1.3555e+02 4.8391e-02
4.1800e+00 1.2930e+02 1.3472e+02 4.1925e-02
4.2000e+00 1.2930e+02 1.3404e+02 3.6711e-02
4.2200e+00 1.2930e+02 1.3353e+02 3.2737e-02
4.2400e+00 1.2930e+02 1.3316e+02 2.9839e-02
4.2600e+00 1.2930e+02 1.3289e+02 2.7772e-02
4.2800e+00 1.2930e+02 1.3270e+02 2.6284e-02
4.3000e+00 1.2930e+02 1.3255e+02 2.5159e-02
4.3200e+00 1.2930e+02 1.3243e+02 2.4235e-02
4.3400e+00 1.2930e+02 1.3232e+02 2.3402e-02
4.3600e+00 1.2930e+02 1.3222e+02 2.2596e-02
4.3800e+00 1.2930e+02 1.3211e+02 2.1780e-02
4.4000e+00 1.2930e+02 1.3201e+02 2.0947e-02
4.4200e+00 1.2930e+02 1.3190e+02 2.0105e-02
4.4400e+00 1.2930e+02 1.3179e+02 1.9278e-02
4.4600e+00 1.2930e+02 1.3169e+02 1.8505e-02
4.4800e+00 1.2930e+02 1.3160e+02 1.7843e-02
4.5000e+00 1.2930e+02 1.3154e+02 1.7377e-02
4.5200e+00 1.2930e+02 1.3153e+02 1.7235e-02
4.5400e+00 1.2930e+02 1.3158e+02 1.7625e-02
4.5600e+00 1.2930e+02 1.3174e+02 1.8888e-02
4.5800e+00 1.2930e+02 1.3209e+02 2.1615e-02
4.6000e+00 1.2930e+02 1.3277e+02 2.6873e-02
4.6200e+00 1.2930e+02 1.3404e+02 3.6661e-02
4.6400e+00 1.2930e+02 1.3639e+02 5.4845e-02
4.6600e+00 1.2930e+02 1.4079e+02 8.8916e-02
4.6800e+00 1.2930e+02 1.4891e+02 1.5165e-01
4.7000e+00 1.2930e+02 1.6179e+02 2.5130e-01
4.7200e+00 1.2930e+02 1.7287e+02 3.3698e-01
4.7400e+00 1.2930e+02 1.6979e+02 3.1320e-01
4.7600e+00 1.2930e+02 1.5834e+02 2.2459e-01
4.7800e+00 1.2930e+02 1.4822e+02 1.4632e-01
4.8000e+00 1.2930e+02 1.4133e+02 9.3076e-02
4.8200e+00 1.2930e+02 1.3678e+02 5.7900e-02
4.8400e+00 1.2930e+02 1.3367e+02 3.3812e-02
4.8600e+00 1.2930e+02 1.3146e+02 1.6748e-02
4.8800e+00 1.2930e+02 1.2989e+02 4.5439e-03
4.9000e+00 1.2930e+02 1.2877e+02 4.0570e-03
4.9200e+00 1.2930e+02 1.2802e+02 9.9091e-03
4.9400e+00 1.2930e+02 1.2753e+02 1.3657e-02
4.9600e+00 1.2930e+02 1.2726e+02 1.5793e-02
4.9800e+00 1.2930e+02 1.2714e+02 1.6692e-02
5.0000e+00 1.2930e+02 1.2715e+02 1.6641e-02
5.0200e+00 1.2930e+02 1.2725e+02 1.5875e-02
5.0400e+00 1.2930e+02 1.2741e+02 1.4609e-02
5.0600e+00 1.2930e+02 1.2761e+02 1.3070e-02
5.0800e+00 1.2930e+02 1.2781e+02 1.1507e-02
5.1000e+00 1.2930e+02 1.2798e+02 1.0193e-02
5.1200e+00 1.2930e+02 1.2808e+02 9.3988e-03
5.1400e+00 1.2930e+02 1.2809e+02 9.3520e-03
5.1600e+00 1.2930e+02 1.2798e+02 1.0195e-02
5.1800e+00 1.2930e+02 1.2775e+02 1.1953e-02
5.2000e+00 1.2930e+02 1.2742e+02 1.4531e-02
5.2200e+00 1.2930e+02 1.2701e+02 1.7724e-02
5.2400e+00 1.2930e+02 1.2655e+02 2.1266e-02
5.2600e+00 1.2930e+02 1.2608e+02 2.4888e-02
5.2800e+00 1.2930e+02 1.2563e+02 2.8393e-02
5.3000e+00 1.2930e+02 1.2520e+02 3.1716e-02
5.3200e+00 1.2930e+02 1.2478e+02 3.4951e-02
5.3400e+00 1.2930e+02 1.2434e+02 3.8323e-02
5.3600e+00 1.2930e+02 1.2386e+02 4.2075e-02
5.3800e+00 1.2930e+02 1.2332e+02 4.6199e-02
5.4000e+00 1.2930e+02 1.2284e+02 4.9954e-02
5.4200e+00 1.2930e+02 1.2268e+02 5.1172e-02
5.4400e+00 1.2930e+02 1.2337e+02 4.5809e-02
5.4600e+00 1.2930e+02 1.2556e+02 2.8885e-02
5.4800e+00 1.2930e+02 1.2959e+02 2.2748e-03
5.5000e+00 1.2930e+02 1.3511e+02 4.4947e-02
5.5200e+00 1.2930e+02 1.4125e+02 9.2457e-02
5.5400e+00 1.2930e+02 1.4725e+02 1.3883e-01
5.5600e+00 1.2930e+02 1.5273e+02 1.8122e-01
5.5800e+00 1.2930e+02 1.5766e+02 2.1938e-01
5.6000e+00 1.2930e+02 1.6218e+02 2.5433e-01
5.6200e+00 1.2930e+02 1.6648e+02 2.8756e-01
5.6400e+00 1.2930e+02 1.7077e+02 3.2074e-01
5.6600e+00 1.2930e+02 1.7529e+02 3.5571e-01
5.6800e+00 1.2930e+02 1.8032e+02 3.9459e-01
5.7000e+00 1.2930e+02 1.8618e+02 4.3997e-01
5.7200e+00 1.2930e+02 1.9332e+02 4.9518e-01
5.7400e+00 1.2930e+02 2.0230e+02 5.6458e-01
5.7600e+00 1.2930e+02 2.1382e+02 6.5370e-01
5.7800e+00 1.2930e+02 2.2868e+02 7.6863e-01
5.8000e+00 1.2930e+02 2.4739e+02 9.1332e-01
5.8200e+00 1.2930e+02 2.6925e+02 1.0824e+00
5.8400e+00 1.2930e+02 2.9096e+02 1.2503e+00
5.8600e+00 1.2930e+02 3.0645e+02 1.3701e+00
5.8800e+00 1.2930e+02 3.1049e+02 1.4014e+00
5.9000e+00 1.2930e+02 3.0329e+02 1.3457e+00
5.9200e+00 1.2930e+02 2.8971e+02 1.2406e+00
5.9400e+00 1.2930e+02 2.7482e+02 1.1254e+00
5.9600e+00 1.2930e+02 2.6162e+02 1.0234e+00
5.9800e+00 1.2930e+02 2.5133e+02 9.4377e-01
6.0000e+00 1.2930e+02 2.4420e+02 8.8865e-01
6.0200e+00 1.2930e+02 2.4009e+02 8.5691e-01
6.0400e+00 1.2930e+02 2.3866e+02 8.4583e-01
6.0600e+00 1.2930e+02 2.3931e+02 8.5088e-01
6.0800e+00 1.2930e+02 2.4110e+02 8.6468e-01
6.1000e+00 1.2930e+02 2.4264e+02 8.7661e-01
6.1200e+00 1.2930e+02 2.4244e+02 8.7501e-01
6.1400e+00 1.2930e+02 2.3952e+02 8.5248e-01
6.1600e+00 1.2930e+02 2.3409e+02 8.1047e-01
6.1800e+00 1.2930e+02 2.2738e+02 7.5856e-01
6.2000e+00 1.2930e+02 2.2098e+02 7.0905e-01
6.2200e+00 1.2930e+02 2.1614e+02 6.7165e-01
6.2400e+00 1.2930e+02 2.1360e+02 6.5198e-01
6.2600e+00 1.2930e+02 2.1369e+02 6.5272e-01
6.2800e+00 1.2930e+02 2.1664e+02 6.7551e-01
6.3000e+00 1.2930e+02 2.2271e+02 7.2248e-01
6.3200e+00 1.2930e+02 2.3237e+02 7.9719e-01
6.3400e+00 1.2930e+02 2.4636e+02 9.0539e-01
6.3600e+00 1.2930e+02 2.6580e+02 1.0557e+00
6.3800e+00 1.2930e+02 2.9219e+02 1.2598e+00
6.4000e+00 1.2930e+02 3.2739e+02 1.5321e+00
6.4200e+00 1.2930e+02 3.7301e+02 1.8849e+00
6.4400e+00 1.2930e+02 4.2894e+02 2.3175e+00
6.4600e+00 1.2930e+02 4.9003e+02 2.7899e+00
6.4800e+00 1.2930e+02 5.4181e+02 3.1904e+00
6.5000e+00 1.2930e+02 5.6099e+02 3.3387e+00
6.5200e+00 1.2930e+02 5.2930e+02 3.0937e+00
6.5400e+00 1.2930e+02 4.5293e+02 2.5030e+00
6.5600e+00 1.2930e+02 3.5955e+02 1.7808e+00
6.5800e+00 1.2930e+02 2.7436e+02 1.1220e+00
6.6000e+00 1.2930e+02 2.0710e+02 6.0171e-01
6.6200e+00 1.2930e+02 1.5637e+02 2.0937e-01
6.6400e+00 1.2930e+02 1.1716e+02 9.3844e-02
6.6600e+00 1.2930e+02 8.4536e+01 3.4619e-01
6.6800e+00 1.2930e+02 5.4515e+01 5.7837e-01
6.7000e+00 1.2930e+02 2.4014e+01 8.1427e-01
6.7200e+00 1.2930e+02 -9.3403e+00 1.0722e+00
6.7400e+00 1.2930e+02 -4.7049e+01 1.3639e+00
6.7600e+00 1.2930e+02 -8.8965e+01 1.6881e+00
6.7800e+00 1.2930e+02 -1.3164e+02 2.0181e+00
6.8000e+00 1.2930e+02 -1.6599e+02 2.2837e+00
6.8200e+00 1.2930e+02 -1.7619e+02 2.3626e+00
6.8400e+00 1.2930e+02 -1.4402e+02 2.1139e+00
6.8600e+00 1.2930e+02 -6.1547e+01 1.4760e+00
6.8800e+00 1.2930e+02 5.6361e+01 5.6410e-01
6.9000e+00 1.2930e+02 1.7716e+02 3.7019e-01
6.9200e+00 1.2930e+02 2.7312e+02 1.1124e+00
6.9400e+00 1.2930e+02 3.3611e+02 1.5995e+00
6.9600e+00 1.2930e+02 3.7304e+02 1.8851e+00
6.9800e+00 1.2930e+02 3.9488e+02 2.0540e+00
7.0000e+00 1.2930e+02 4.1052e+02 2.1750e+00



==> data/static_error_beta.txt <==
t e_phi1_und e_phi1 e_phi2 beta
0.0000e+00 1.5220e-09 1.6732e-08 1.1888e-09 9.5967e-05
2.0000e-02 6.4826e-05 2.0434e-04 1.0410e-04 5.0754e-04
4.0000e-02 6.5979e-05 5.1478e-04 1.0210e-04 5.5461e-04
6.0000e-02 6.6926e-05 6.7747e-04 1.0033e-04 5.5077e-04
8.0000e-02 6.8978e-05 5.6071e-04 1.0033e-04 2.7467e-04
1.0000e-01 7.2464e-05 5.6711e-04 1.0201e-04 1.8899e-04
1.2000e-01 7.6470e-05 1.1232e-03 1.0371e-04 1.5639e-04
1.4000e-01 7.9880e-05 2.1543e-03 1.0441e-04 1.3876e-04
1.6000e-01 8.2418e-05 3.6760e-03 1.0417e-04 1.2658e-04
1.8000e-01 8.4310e-05 5.7840e-03 1.0346e-04 1.1689e-04
2.0000e-01 8.5878e-05 8.5920e-03 1.0291e-04 1.0861e-04
2.2000e-01 8.7416e-05 1.2215e-02 1.0313e-04 1.0133e-04
2.4000e-01 8.9178e-05 1.6760e-02 1.0457e-04 9.4873e-05
2.6000e-01 9.1373e-05 2.2311e-02 1.0738e-04 8.9171e-05
2.8000e-01 9.4152e-05 2.8910e-02 1.1148e-04 8.4205e-05
3.0000e-01 9.7584e-05 3.6536e-02 1.1663e-04 7.9978e-05
3.2000e-01 1.0165e-04 4.5080e-02 1.2250e-04 7.6506e-05
3.4000e-01 1.0622e-04 5.4313e-02 1.2881e-04 7.3837e-05
3.6000e-01 1.1112e-04 6.3846e-02 1.3527e-04 7.2057e-05
3.8000e-01 1.1606e-04 7.3104e-02 1.4164e-04 7.1296e-05
4.0000e-01 1.2077e-04 8.1365e-02 1.4775e-04 7.1688e-05
4.2000e-01 1.2494e-04 8.7937e-02 1.5342e-04 7.3290e-05
4.4000e-01 1.2831e-04 9.2412e-02 1.5852e-04 7.5963e-05
4.6000e-01 1.3063e-04 9.4845e-02 1.6294e-04 7.9282e-05
4.8000e-01 1.3173e-04 9.5694e-02 1.6659e-04 8.2534e-05
5.0000e-01 1.3150e-04 9.5595e-02 1.6941e-04 8.4879e-05
5.2000e-01 1.2995e-04 9.5144e-02 1.7135e-04 8.5641e-05
5.4000e-01 1.2721e-04 9.4767e-02 1.7242e-04 8.4597e-05
5.6000e-01 1.2357e-04 9.4679e-02 1.7265e-04 8.2076e-05
5.8000e-01 1.1940e-04 9.4818e-02 1.7209e-04 7.8839e-05
6.0000e-01 1.1508e-04 9.4763e-02 1.7081e-04 7.5862e-05
6.2000e-01 1.1090e-04 9.3715e-02 1.6883e-04 7.4145e-05
6.4000e-01 1.0705e-04 9.0784e-02 1.6622e-04 7.4544e-05
6.6000e-01 1.0361e-04 8.5575e-02 1.6305e-04 7.7600e-05
6.8000e-01 1.0061e-04 7.8548e-02 1.5943e-04 8.3436e-05
7.0000e-01 9.8037e-05 7.0683e-02 1.5546e-04 9.1811e-05
7.2000e-01 9.5848e-05 6.2883e-02 1.5124e-04 1.0230e-04
7.4000e-01 9.4007e-05 5.5681e-02 1.4688e-04 1.1444e-04
7.6000e-01 9.2472e-05 4.9280e-02 1.4245e-04 1.2782e-04
7.8000e-01 9.1197e-05 4.3694e-02 1.3805e-04 1.4207e-04
8.0000e-01 9.0143e-05 3.8852e-02 1.3375e-04 1.5686e-04
8.2000e-01 8.9272e-05 3.4663e-02 1.2963e-04 1.7187e-04
8.4000e-01 8.8552e-05 3.1034e-02 1.2578e-04 1.8674e-04
8.6000e-01 8.7959e-05 2.7885e-02 1.2225e-04 2.0113e-04
8.8000e-01 8.7474e-05 2.5150e-02 1.1909e-04 2.1460e-04
9.0000e-01 8.7086e-05 2.2772e-02 1.1633e-04 2.2674e-04
9.2000e-01 8.6791e-05 2.0704e-02 1.1401e-04 2.3711e-04
9.4000e-01 8.6589e-05 1.8904e-02 1.1211e-04 2.4529e-04
9.6000e-01 8.6483e-05 1.7336e-02 1.1065e-04 2.5093e-04
9.8000e-01 8.6479e-05 1.5966e-02 1.0959e-04 2.5381e-04
1.0000e+00 8.6581e-05 1.4766e-02 1.0890e-04 2.5382e-04
1.0200e+00 8.6793e-05 1.3710e-02 1.0855e-04 2.5103e-04
1.0400e+00 8.7113e-05 1.2775e-02 1.0848e-04 2.4565e-04
1.0600e+00 8.7537e-05 1.1946e-02 1.0866e-04 2.3799e-04
1.0800e+00 8.8057e-05 1.1211e-02 1.0903e-04 2.2848e-04
1.1000e+00 8.8657e-05 1.0562e-02 1.0954e-04 2.1757e-04
1.1200e+00 8.9323e-05 9.9960e-03 1.1016e-04 2.0571e-04
1.1400e+00 9.0034e-05 9.5139e-03 1.1085e-04 1.9332e-04
1.1600e+00 9.0769e-05 9.1206e-03 1.1157e-04 1.8077e-04
1.1800e+00 9.1504e-05 8.8240e-03 1.1229e-04 1.6836e-04
1.2000e+00 9.2218e-05 8.6356e-03 1.1297e-04 1.5635e-04
1.2200e+00 9.2884e-05 8.5698e-03 1.1359e-04 1.4493e-04
1.2400e+00 9.3478e-05 8.6435e-03 1.1413e-04 1.3426e-04
1.2600e+00 9.3977e-05 8.8759e-03 1.1455e-04 1.2444e-04
1.2800e+00 9.4358e-05 9.2871e-03 1.1484e-04 1.1558e-04
1.3000e+00 9.4600e-05 9.8969e-03 1.1499e-04 1.0779e-04
1.3200e+00 9.4683e-05 1.0721e-02 1.1499e-04 1.0120e-04
1.3400e+00 9.4591e-05 1.1765e-02 1.1483e-04 9.6038e-05
1.3600e+00 9.4311e-05 1.3002e-02 1.1454e-04 9.2664e-05
1.3800e+00 9.3835e-05 1.4349e-02 1.1412e-04 9.1730e-05
1.4000e+00 9.3157e-05 1.5625e-02 1.1359e-04 9.4358e-05
1.4200e+00 9.2282e-05 1.6540e-02 1.1299e-04 1.0240e-04
1.4400e+00 9.1220e-05 1.6768e-02 1.1233e-04 1.1853e-04
1.4600e+00 8.9989e-05 1.6107e-02 1.1164e-04 1.4449e-04
1.4800e+00 8.8616e-05 1.4590e-02 1.1090e-04 1.7112e-04
1.5000e+00 8.7137e-05 1.2460e-02 1.1009e-04 1.7052e-04
1.5200e+00 8.5588e-05 1.0143e-02 1.0918e-04 1.4402e-04
1.5400e+00 8.4011e-05 8.4339e-03 1.0814e-04 1.1710e-04
1.5600e+00 8.2439e-05 8.6672e-03 1.0695e-04 9.7155e-05
1.5800e+00 8.0905e-05 1.1465e-02 1.0564e-04 8.3020e-05
1.6000e+00 7.9435e-05 1.6095e-02 1.0426e-04 7.2899e-05
1.6200e+00 7.8053e-05 2.1802e-02 1.0287e-04 6.5706e-05
1.6400e+00 7.6779e-05 2.7964e-02 1.0152e-04 6.1010e-05
1.6600e+00 7.5633e-05 3.3758e-02 1.0026e-04 5.8824e-05
1.6800e+00 7.4632e-05 3.8162e-02 9.9122e-05 5.9378e-05
1.7000e+00 7.3789e-05 4.0396e-02 9.8124e-05 6.2855e-05
1.7200e+00 7.3116e-05 4.0390e-02 9.7284e-05 6.9204e-05
1.7400e+00 7.2618e-05 3.8698e-02 9.6606e-05 7.8135e-05
1.7600e+00 7.2297e-05 3.6040e-02 9.6090e-05 8.9221e-05
1.7800e+00 7.2151e-05 3.2983e-02 9.5725e-05 1.0201e-04
1.8000e+00 7.2171e-05 2.9876e-02 9.5497e-05 1.1607e-04
1.8200e+00 7.2345e-05 2.6904e-02 9.5387e-05 1.3104e-04
1.8400e+00 7.2656e-05 2.4153e-02 9.5374e-05 1.4659e-04
1.8600e+00 7.3088e-05 2.1655e-02 9.5437e-05 1.6246e-04
1.8800e+00 7.3619e-05 1.9417e-02 9.5552e-05 1.7842e-04
1.9000e+00 7.4227e-05 1.7431e-02 9.5697e-05 1.9425e-04
1.9200e+00 7.4892e-05 1.5686e-02 9.5850e-05 2.0976e-04
1.9400e+00 7.5592e-05 1.4167e-02 9.5991e-05 2.2475e-04
1.9600e+00 7.6305e-05 1.2860e-02 9.6101e-05 2.3901e-04
1.9800e+00 7.7009e-05 1.1752e-02 9.6164e-05 2.5235e-04
2.0000e+00 7.7686e-05 1.0829e-02 9.6166e-05 2.6454e-04
2.0200e+00 7.8315e-05 1.0082e-02 9.6096e-05 2.7535e-04
2.0400e+00 7.8878e-05 9.4991e-03 9.5944e-05 2.8459e-04
2.0600e+00 7.9357e-05 9.0734e-03 9.5706e-05 2.9206e-04
2.0800e+00 7.9735e-05 8.7974e-03 9.5378e-05 2.9764e-04
2.1000e+00 7.9998e-05 8.6658e-03 9.4962e-05 3.0127e-04
2.1200e+00 8.0131e-05 8.6749e-03 9.4459e-05 3.0297e-04
2.1400e+00 8.0123e-05 8.8235e-03 9.3877e-05 3.0284e-04
2.1600e+00 7.9964e-05 9.1139e-03 9.3224e-05 3.0104e-04
2.1800e+00 7.9647e-05 9.5526e-03 9.2508e-05 2.9777e-04
2.2000e+00 7.9167e-05 1.0152e-02 9.1744e-05 2.9323e-04
2.2200e+00 7.8522e-05 1.0934e-02 9.0944e-05 2.8763e-04
2.2400e+00 7.7715e-05 1.1929e-02 9.0122e-05 2.8111e-04
2.2600e+00 7.6748e-05 1.3187e-02 8.9293e-05 2.7378e-04
2.2800e+00 7.5631e-05 1.4781e-02 8.8471e-05 2.6561e-04
2.3000e+00 7.4375e-05 1.6821e-02 8.7672e-05 2.5641e-04
2.3200e+00 7.2994e-05 1.9479e-02 8.6908e-05 2.4561e-04
2.3400e+00 7.1508e-05 2.3032e-02 8.6192e-05 2.3190e-04
2.3600e+00 6.9936e-05 2.7932e-02 8.5537e-05 2.1282e-04
2.3800e+00 6.8304e-05 3.4906e-02 8.4952e-05 1.8505e-04
2.4000e+00 6.6637e-05 4.4924e-02 8.4446e-05 1.4769e-04
2.4200e+00 6.4964e-05 5.7789e-02 8.4024e-05 1.0847e-04
2.4400e+00 6.3313e-05 6.6530e-02 8.3691e-05 8.2093e-05
2.4600e+00 6.1712e-05 6.1042e-02 8.3449e-05 7.3972e-05
2.4800e+00 6.0189e-05 4.8689e-02 8.3297e-05 7.5010e-05
2.5000e+00 5.8770e-05 3.8152e-02 8.3230e-05 7.7176e-05
2.5200e+00 5.7476e-05 3.0532e-02 8.3242e-05 7.8105e-05
2.5400e+00 5.6327e-05 2.5010e-02 8.3323e-05 7.7742e-05
2.5600e+00 5.5341e-05 2.0852e-02 8.3461e-05 7.6542e-05
2.5800e+00 5.4529e-05 1.7591e-02 8.3645e-05 7.4984e-05
2.6000e+00 5.3900e-05 1.4951e-02 8.3862e-05 7.3471e-05
2.6200e+00 5.3460e-05 1.2779e-02 8.4097e-05 7.2326e-05
2.6400e+00 5.3209e-05 1.1002e-02 8.4336e-05 7.1791e-05
2.6600e+00 5.3144e-05 9.5897e-03 8.4563e-05 7.2020e-05
2.6800e+00 5.3259e-05 8.5229e-03 8.4765e-05 7.3067e-05
2.7000e+00 5.3541e-05 7.7663e-03 8.4932e-05 7.4884e-05
2.7200e+00 5.3976e-05 7.2593e-03 8.5057e-05 7.7329e-05
2.7400e+00 5.4547e-05 6.9277e-03 8.5135e-05 8.0188e-05
2.7600e+00 5.5235e-05 6.7039e-03 8.5168e-05 8.3202e-05
2.7800e+00 5.6019e-05 6.5398e-03 8.5161e-05 8.6101e-05
2.8000e+00 5.6880e-05 6.4091e-03 8.5123e-05 8.8631e-05
2.8200e+00 5.7800e-05 6.3051e-03 8.5070e-05 9.0561e-05
2.8400e+00 5.8762e-05 6.2382e-03 8.5020e-05 9.1624e-05
2.8600e+00 5.9750e-05 6.2361e-03 8.4985e-05 9.1398e-05
2.8800e+00 6.0747e-05 6.3484e-03 8.4956e-05 8.9309e-05
2.9000e+00 6.1735e-05 6.6555e-03 8.4914e-05 8.4881e-05
2.9200e+00 6.2693e-05 7.2785e-03 8.4834e-05 7.8052e-05
2.9400e+00 6.3599e-05 8.3849e-03 8.4700e-05 6.9307e-05
2.9600e+00 6.4432e-05 1.0161e-02 8.4505e-05 5.9725e-05
2.9800e+00 6.5174e-05 1.2634e-02 8.4246e-05 5.1129e-05
3.0000e+00 6.5807e-05 1.5116e-02 8.3924e-05 4.6258e-05
3.0200e+00 6.6317e-05 1.6083e-02 8.3542e-05 4.7808e-05
3.0400e+00 6.6694e-05 1.5220e-02 8.3103e-05 5.5963e-05
3.0600e+00 6.6930e-05 1.3697e-02 8.2614e-05 6.8462e-05
3.0800e+00 6.7020e-05 1.2269e-02 8.2086e-05 8.2817e-05
3.1000e+00 6.6964e-05 1.1120e-02 8.1536e-05 9.6981e-05
3.1200e+00 6.6766e-05 1.0248e-02 8.0982e-05 1.0912e-04
3.1400e+00 6.6434e-05 9.6365e-03 8.0444e-05 1.1756e-04
3.1600e+00 6.5978e-05 9.2889e-03 7.9934e-05 1.2113e-04
3.1800e+00 6.5414e-05 9.2339e-03 7.9457e-05 1.1949e-04
3.2000e+00 6.4753e-05 9.5196e-03 7.9014e-05 1.1326e-04
3.2200e+00 6.4011e-05 1.0205e-02 7.8606e-05 1.0369e-04
3.2400e+00 6.3202e-05 1.1356e-02 7.8234e-05 9.2175e-05
3.2600e+00 6.2341e-05 1.3049e-02 7.7898e-05 7.9939e-05
3.2800e+00 6.1443e-05 1.5378e-02 7.7600e-05 6.7887e-05
3.3000e+00 6.0521e-05 1.8468e-02 7.7342e-05 5.6623e-05
3.3200e+00 5.9590e-05 2.2458e-02 7.7125e-05 4.6539e-05
3.3400e+00 5.8664e-05 2.7439e-02 7.6950e-05 3.7914e-05
3.3600e+00 5.7754e-05 3.3246e-02 7.6818e-05 3.0993e-05
3.3800e+00 5.6872e-05 3.9064e-02 7.6728e-05 2.6028e-05
3.4000e+00 5.6028e-05 4.3263e-02 7.6681e-05 2.3191e-05
3.4200e+00 5.5228e-05 4.4478e-02 7.6674e-05 2.2378e-05
3.4400e+00 5.4480e-05 4.3058e-02 7.6707e-05 2.3105e-05
3.4600e+00 5.3787e-05 4.0417e-02 7.6777e-05 2.4751e-05
3.4800e+00 5.3152e-05 3.7626e-02 7.6882e-05 2.6820e-05
3.5000e+00 5.2574e-05 3.5133e-02 7.7019e-05 2.9011e-05
3.5200e+00 5.2054e-05 3.3040e-02 7.7184e-05 3.1163e-05
3.5400e+00 5.1587e-05 3.1327e-02 7.7375e-05 3.3191e-05
3.5600e+00 5.1172e-05 2.9948e-02 7.7586e-05 3.5046e-05
3.5800e+00 5.0803e-05 2.8864e-02 7.7814e-05 3.6684e-05
3.6000e+00 5.0476e-05 2.8048e-02 7.8053e-05 3.8060e-05
3.6200e+00 5.0188e-05 2.7491e-02 7.8299e-05 3.9118e-05
3.6400e+00 4.9934e-05 2.7189e-02 7.8550e-05 3.9798e-05
3.6600e+00 4.9711e-05 2.7142e-02 7.8800e-05 4.0040e-05
3.6800e+00 4.9518e-05 2.7354e-02 7.9048e-05 3.9802e-05
3.7000e+00 4.9353e-05 2.7828e-02 7.9292e-05 3.9063e-05
3.7200e+00 4.9214e-05 2.8568e-02 7.9530e-05 3.7832e-05
3.7400e+00 4.9102e-05 2.9586e-02 7.9761e-05 3.6150e-05
3.7600e+00 4.9015e-05 3.0907e-02 7.9986e-05 3.4086e-05
3.7800e+00 4.8954e-05 3.2566e-02 8.0203e-05 3.1729e-05
3.8000e+00 4.8917e-05 3.4616e-02 8.0414e-05 2.9185e-05
3.8200e+00 4.8901e-05 3.7104e-02 8.0619e-05 2.6570e-05
3.8400e+00 4.8905e-05 4.0027e-02 8.0819e-05 2.4023e-05
3.8600e+00 4.8924e-05 4.3218e-02 8.1013e-05 2.1717e-05
3.8800e+00 4.8953e-05 4.6186e-02 8.1203e-05 1.9867e-05
3.9000e+00 4.8988e-05 4.8036e-02 8.1389e-05 1.8725e-05
3.9200e+00 4.9022e-05 4.7838e-02 8.1571e-05 1.8518e-05
3.9400e+00 4.9049e-05 4.5415e-02 8.1750e-05 1.9356e-05
3.9600e+00 4.9064e-05 4.1559e-02 8.1928e-05 2.1181e-05
3.9800e+00 4.9064e-05 3.7297e-02 8.2106e-05 2.3830e-05
4.0000e+00 4.9045e-05 3.3273e-02 8.2289e-05 2.7127e-05
4.0200e+00 4.9005e-05 2.9714e-02 8.2478e-05 3.0940e-05
4.0400e+00 4.8947e-05 2.6617e-02 8.2674e-05 3.5199e-05
4.0600e+00 4.8871e-05 2.3894e-02 8.2880e-05 3.9894e-05
4.0800e+00 4.8782e-05 2.1443e-02 8.3096e-05 4.5048e-05
4.1000e+00 4.8686e-05 1.9177e-02 8.3322e-05 5.0678e-05
4.1200e+00 4.8590e-05 1.7045e-02 8.3558e-05 5.6681e-05
4.1400e+00 4.8501e-05 1.5044e-02 8.3803e-05 6.2708e-05
4.1600e+00 4.8429e-05 1.3223e-02 8.4056e-05 6.8134e-05
4.1800e+00 4.8382e-05 1.1660e-02 8.4317e-05 7.2276e-05
4.2000e+00 4.8369e-05 1.0425e-02 8.4585e-05 7.4772e-05
4.2200e+00 4.8400e-05 9.5353e-03 8.4860e-05 7.5743e-05
4.2400e+00 4.8480e-05 8.9493e-03 8.5144e-05 7.5603e-05
4.2600e+00 4.8614e-05 8.5891e-03 8.5437e-05 7.4788e-05
4.2800e+00 4.8808e-05 8.3764e-03 8.5741e-05 7.3623e-05
4.3000e+00 4.9060e-05 8.2554e-03 8.6056e-05 7.2313e-05
4.3200e+00 4.9372e-05 8.1981e-03 8.6383e-05 7.0980e-05
4.3400e+00 4.9737e-05 8.1996e-03 8.6723e-05 6.9686e-05
4.3600e+00 5.0151e-05 8.2701e-03 8.7077e-05 6.8459e-05
4.3800e+00 5.0605e-05 8.4286e-03 8.7444e-05 6.7289e-05
4.4000e+00 5.1088e-05 8.6979e-03 8.7822e-05 6.6137e-05
4.4200e+00 5.1589e-05 9.1006e-03 8.8211e-05 6.4943e-05
4.4400e+00 5.2093e-05 9.6587e-03 8.8608e-05 6.3630e-05
4.4600e+00 5.2587e-05 1.0394e-02 8.9012e-05 6.2125e-05
4.4800e+00 5.3058e-05 1.1329e-02 8.9421e-05 6.0358e-05
4.5000e+00 5.3492e-05 1.2494e-02 8.9835e-05 5.8277e-05
4.5200e+00 5.3875e-05 1.3929e-02 9.0252e-05 5.5841e-05
4.5400e+00 5.4198e-05 1.5692e-02 9.0675e-05 5.3023e-05
4.5600e+00 5.4450e-05 1.7868e-02 9.1103e-05 4.9811e-05
4.5800e+00 5.4623e-05 2.0584e-02 9.1538e-05 4.6199e-05
4.6000e+00 5.4709e-05 2.4029e-02 9.1981e-05 4.2198e-05
4.6200e+00 5.4706e-05 2.8491e-02 9.2432e-05 3.7838e-05
4.6400e+00 5.4609e-05 3.4398e-02 9.2893e-05 3.3192e-05
4.6600e+00 5.4419e-05 4.2317e-02 9.3365e-05 2.8423e-05
4.6800e+00 5.4136e-05 5.2642e-02 9.3848e-05 2.3877e-05
4.7000e+00 5.3762e-05 6.3979e-02 9.4344e-05 2.0252e-05
4.7200e+00 5.3302e-05 6.9773e-02 9.4854e-05 1.8680e-05
4.7400e+00 5.2762e-05 6.3070e-02 9.5377e-05 2.0093e-05
4.7600e+00 5.2147e-05 4.9637e-02 9.5913e-05 2.4132e-05
4.7800e+00 5.1465e-05 3.7687e-02 9.6459e-05 2.9427e-05
4.8000e+00 5.0724e-05 2.9119e-02 9.7014e-05 3.4538e-05
4.8200e+00 4.9933e-05 2.3318e-02 9.7576e-05 3.8459e-05
4.8400e+00 4.9101e-05 1.9511e-02 9.8142e-05 4.0981e-05
4.8600e+00 4.8239e-05 1.7145e-02 9.8712e-05 4.2589e-05
4.8800e+00 4.7355e-05 1.5805e-02 9.9284e-05 4.3907e-05
4.9000e+00 4.6461e-05 1.5143e-02 9.9858e-05 4.5348e-05
4.9200e+00 4.5570e-05 1.4884e-02 1.0044e-04 4.7119e-05
4.9400e+00 4.4693e-05 1.4830e-02 1.0101e-04 4.9302e-05
4.9600e+00 4.3843e-05 1.4851e-02 1.0159e-04 5.1922e-05
4.9800e+00 4.3034e-05 1.4870e-02 1.0217e-04 5.4966e-05
5.0000e+00 4.2279e-05 1.4841e-02 1.0275e-04 5.8376e-05
5.0200e+00 4.1592e-05 1.4742e-02 1.0332e-04 6.2026e-05
5.0400e+00 4.0983e-05 1.4574e-02 1.0389e-04 6.5687e-05
5.0600e+00 4.0465e-05 1.4350e-02 1.0444e-04 6.9032e-05
5.0800e+00 4.0047e-05 1.4100e-02 1.0499e-04 7.1688e-05
5.1000e+00 3.9737e-05 1.3857e-02 1.0553e-04 7.3351e-05
5.1200e+00 3.9542e-05 1.3647e-02 1.0605e-04 7.3902e-05
5.1400e+00 3.9464e-05 1.3481e-02 1.0657e-04 7.3436e-05
5.1600e+00 3.9504e-05 1.3354e-02 1.0707e-04 7.2200e-05
5.1800e+00 3.9659e-05 1.3247e-02 1.0755e-04 7.0483e-05
5.2000e+00 3.9926e-05 1.3142e-02 1.0803e-04 6.8535e-05
5.2200e+00 4.0297e-05 1.3037e-02 1.0849e-04 6.6518e-05
5.2400e+00 4.0761e-05 1.2952e-02 1.0894e-04 6.4517e-05
5.2600e+00 4.1308e-05 1.2938e-02 1.0938e-04 6.2549e-05
5.2800e+00 4.1923e-05 1.3066e-02 1.0981e-04 6.0586e-05
5.3000e+00 4.2594e-05 1.3411e-02 1.1022e-04 5.8571e-05
5.3200e+00 4.3304e-05 1.4044e-02 1.1064e-04 5.6433e-05
5.3400e+00 4.4040e-05 1.5032e-02 1.1104e-04 5.4102e-05
5.3600e+00 4.4787e-05 1.6446e-02 1.1144e-04 5.1527e-05
5.3800e+00 4.5533e-05 1.8386e-02 1.1183e-04 4.8703e-05
5.4000e+00 4.6263e-05 2.0975e-02 1.1221e-04 4.5683e-05
5.4200e+00 4.6967e-05 2.4306e-02 1.1259e-04 4.2615e-05
5.4400e+00 4.7635e-05 2.8319e-02 1.1296e-04 3.9764e-05
5.4600e+00 4.8257e-05 3.2691e-02 1.1333e-04 3.7468e-05
5.4800e+00 4.8825e-05 3.6878e-02 1.1369e-04 3.5981e-05
5.5000e+00 4.9332e-05 4.0399e-02 1.1404e-04 3.5313e-05
5.5200e+00 4.9773e-05 4.3108e-02 1.1440e-04 3.5223e-05
5.5400e+00 5.0144e-05 4.5160e-02 1.1476e-04 3.5368e-05
5.5600e+00 5.0440e-05 4.6819e-02 1.1513e-04 3.5460e-05
5.5800e+00 5.0660e-05 4.8325e-02 1.1550e-04 3.5320e-05
5.6000e+00 5.0803e-05 4.9859e-02 1.1587e-04 3.4865e-05
5.6200e+00 5.0868e-05 5.1559e-02 1.1626e-04 3.4072e-05
5.6400e+00 5.0857e-05 5.3545e-02 1.1665e-04 3.2952e-05
5.6600e+00 5.0770e-05 5.5938e-02 1.1705e-04 3.1531e-05
5.6800e+00 5.0612e-05 5.8871e-02 1.1746e-04 2.9846e-05
5.7000e+00 5.0384e-05 6.2507e-02 1.1788e-04 2.7943e-05
5.7200e+00 5.0092e-05 6.7042e-02 1.1831e-04 2.5879e-05
5.7400e+00 4.9739e-05 7.2715e-02 1.1875e-04 2.3724e-05
5.7600e+00 4.9331e-05 7.9788e-02 1.1920e-04 2.1566e-05
5.7800e+00 4.8873e-05 8.8484e-02 1.1966e-04 1.9513e-05
5.8000e+00 4.8372e-05 9.8819e-02 1.2013e-04 1.7696e-05
5.8200e+00 4.7832e-05 1.1030e-01 1.2061e-04 1.6261e-05
5.8400e+00 4.7261e-05 1.2162e-01 1.2110e-04 1.5348e-05
5.8600e+00 4.6665e-05 1.3076e-01 1.2160e-04 1.5058e-05
5.8800e+00 4.6050e-05 1.3599e-01 1.2211e-04 1.5415e-05
5.9000e+00 4.5424e-05 1.3699e-01 1.2262e-04 1.6346e-05
5.9200e+00 4.4792e-05 1.3486e-01 1.2315e-04 1.7703e-05
5.9400e+00 4.4161e-05 1.3124e-01 1.2368e-04 1.9303e-05
5.9600e+00 4.3537e-05 1.2748e-01 1.2422e-04 2.0961e-05
5.9800e+00 4.2926e-05 1.2445e-01 1.2476e-04 2.2517e-05
6.0000e+00 4.2334e-05 1.2262e-01 1.2531e-04 2.3840e-05
6.0200e+00 4.1767e-05 1.2219e-01 1.2587e-04 2.4847e-05
6.0400e+00 4.1230e-05 1.2313e-01 1.2643e-04 2.5504e-05
6.0600e+00 4.0728e-05 1.2516e-01 1.2700e-04 2.5846e-05
6.0800e+00 4.0266e-05 1.2776e-01 1.2757e-04 2.5977e-05
6.1000e+00 3.9848e-05 1.3009e-01 1.2814e-04 2.6061e-05
6.1200e+00 3.9476e-05 1.3119e-01 1.2872e-04 2.6290e-05
6.1400e+00 3.9153e-05 1.3042e-01 1.2930e-04 2.6816e-05
6.1600e+00 3.8881e-05 1.2789e-01 1.2988e-04 2.7668e-05
6.1800e+00 3.8660e-05 1.2450e-01 1.3047e-04 2.8709e-05
6.2000e+00 3.8490e-05 1.2139e-01 1.3107e-04 2.9668e-05
6.2200e+00 3.8369e-05 1.1946e-01 1.3166e-04 3.0266e-05
6.2400e+00 3.8295e-05 1.1918e-01 1.3226e-04 3.0328e-05
6.2600e+00 3.8263e-05 1.2071e-01 1.3287e-04 2.9830e-05
6.2800e+00 3.8270e-05 1.2404e-01 1.3348e-04 2.8858e-05
6.3000e+00 3.8312e-05 1.2914e-01 1.3409e-04 2.7534e-05
6.3200e+00 3.8382e-05 1.3604e-01 1.3471e-04 2.5973e-05
6.3400e+00 3.8475e-05 1.4480e-01 1.3534e-04 2.4268e-05
6.3600e+00 3.8585e-05 1.5558e-01 1.3597e-04 2.2487e-05
6.3800e+00 3.8708e-05 1.6858e-01 1.3661e-04 2.0686e-05
6.4000e+00 3.8838e-05 1.8401e-01 1.3725e-04 1.8917e-05
6.4200e+00 3.8970e-05 2.0200e-01 1.3790e-04 1.7230e-05
6.4400e+00 3.9100e-05 2.2239e-01 1.3856e-04 1.5683e-05
6.4600e+00 3.9225e-05 2.4445e-01 1.3923e-04 1.4347e-05
6.4800e+00 3.9341e-05 2.6649e-01 1.3990e-04 1.3298e-05
6.5000e+00 3.9446e-05 2.8583e-01 1.4058e-04 1.2616e-05
6.5200e+00 3.9539e-05 2.9953e-01 1.4127e-04 1.2358e-05
6.5400e+00 3.9618e-05 3.0601e-01 1.4196e-04 1.2534e-05
6.5600e+00 3.9684e-05 3.0603e-01 1.4267e-04 1.3097e-05
6.5800e+00 3.9736e-05 3.0196e-01 1.4339e-04 1.3947e-05
6.6000e+00 3.9776e-05 2.9638e-01 1.4411e-04 1.4966e-05
6.6200e+00 3.9804e-05 2.9114e-01 1.4485e-04 1.6041e-05
6.6400e+00 3.9822e-05 2.8730e-01 1.4559e-04 1.7077e-05
6.6600e+00 3.9832e-05 2.8539e-01 1.4635e-04 1.8000e-05
6.6800e+00 3.9834e-05 2.8557e-01 1.4711e-04 1.8758e-05
6.7000e+00 3.9831e-05 2.8786e-01 1.4788e-04 1.9315e-05
6.7200e+00 3.9824e-05 2.9214e-01 1.4867e-04 1.9655e-05
6.7400e+00 3.9812e-05 2.9822e-01 1.4946e-04 1.9777e-05
6.7600e+00 3.9798e-05 3.0573e-01 1.5026e-04 1.9697e-05
6.7800e+00 3.9781e-05 3.1409e-01 1.5108e-04 1.9449e-05
6.8000e+00 3.9760e-05 3.2240e-01 1.5190e-04 1.9088e-05
6.8200e+00 3.9735e-05 3.2940e-01 1.5273e-04 1.8686e-05
6.8400e+00 3.9705e-05 3.3358e-01 1.5356e-04 1.8326e-05
6.8600e+00 3.9667e-05 3.3354e-01 1.5441e-04 1.8096e-05
6.8800e+00 3.9620e-05 3.2860e-01 1.5526e-04 1.8063e-05
6.9000e+00 3.9562e-05 3.1931e-01 1.5612e-04 1.8259e-05
6.9200e+00 3.9490e-05 3.0732e-01 1.5699e-04 1.8661e-05
6.9400e+00 3.9401e-05 2.9473e-01 1.5786e-04 1.9205e-05
6.9600e+00 3.9294e-05 2.8337e-01 1.5874e-04 1.9795e-05
6.9800e+00 3.9165e-05 2.7442e-01 1.5962e-04 2.0335e-05
7.0000e+00 3.9014e-05 2.6841e-01 1.6051e-04 2.0747e-05




==> data/static_unif_Hamiltonian.txt <==
t Hu Hustar EH
0.0000e+00 1.2930e+02 1.2930e+02 0.0000e+00
2.0000e-02 1.2930e+02 1.2930e+02 3.4250e-05
4.0000e-02 1.2930e+02 1.2931e+02 6.9563e-05
6.0000e-02 1.2930e+02 1.2930e+02 3.1931e-06
8.0000e-02 1.2930e+02 1.2928e+02 1.1957e-04
1.0000e-01 1.2930e+02 1.2927e+02 2.2523e-04
1.2000e-01 1.2930e+02 1.2926e+02 3.1466e-04
1.4000e-01 1.2930e+02 1.2925e+02 3.9369e-04
1.6000e-01 1.2930e+02 1.2924e+02 4.6716e-04
1.8000e-01 1.2930e+02 1.2923e+02 5.3776e-04
2.0000e-01 1.2930e+02 1.2922e+02 6.0672e-04
2.2000e-01 1.2930e+02 1.2921e+02 6.7443e-04
2.4000e-01 1.2930e+02 1.2920e+02 7.4086e-04
2.6000e-01 1.2930e+02 1.2919e+02 8.0575e-04
2.8000e-01 1.2930e+02 1.2919e+02 8.6868e-04
3.0000e-01 1.2930e+02 1.2918e+02 9.2911e-04
3.2000e-01 1.2930e+02 1.2917e+02 9.8648e-04
3.4000e-01 1.2930e+02 1.2916e+02 1.0403e-03
3.6000e-01 1.2930e+02 1.2916e+02 1.0903e-03
3.8000e-01 1.2930e+02 1.2915e+02 1.1369e-03
4.0000e-01 1.2930e+02 1.2915e+02 1.1810e-03
4.2000e-01 1.2930e+02 1.2914e+02 1.2242e-03
4.4000e-01 1.2930e+02 1.2913e+02 1.2687e-03
4.6000e-01 1.2930e+02 1.2913e+02 1.3172e-03
4.8000e-01 1.2930e+02 1.2912e+02 1.3725e-03
5.0000e-01 1.2930e+02 1.2911e+02 1.4376e-03
5.2000e-01 1.2930e+02 1.2910e+02 1.5152e-03
5.4000e-01 1.2930e+02 1.2909e+02 1.6081e-03
5.6000e-01 1.2930e+02 1.2908e+02 1.7191e-03
5.8000e-01 1.2930e+02 1.2906e+02 1.8499e-03
6.0000e-01 1.2930e+02 1.2904e+02 2.0007e-03
6.2000e-01 1.2930e+02 1.2902e+02 2.1687e-03
6.4000e-01 1.2930e+02 1.2899e+02 2.3481e-03
6.6000e-01 1.2930e+02 1.2897e+02 2.5293e-03
6.8000e-01 1.2930e+02 1.2895e+02 2.6999e-03
7.0000e-01 1.2930e+02 1.2893e+02 2.8462e-03
7.2000e-01 1.2930e+02 1.2892e+02 2.9549e-03
7.4000e-01 1.2930e+02 1.2891e+02 3.0148e-03
7.6000e-01 1.2930e+02 1.2891e+02 3.0184e-03
7.8000e-01 1.2930e+02 1.2891e+02 2.9632e-03
8.0000e-01 1.2930e+02 1.2893e+02 2.8510e-03
8.2000e-01 1.2930e+02 1.2895e+02 2.6873e-03
8.4000e-01 1.2930e+02 1.2898e+02 2.4788e-03
8.6000e-01 1.2930e+02 1.2901e+02 2.2323e-03
8.8000e-01 1.2930e+02 1.2905e+02 1.9527e-03
9.0000e-01 1.2930e+02 1.2909e+02 1.6428e-03
9.2000e-01 1.2930e+02 1.2913e+02 1.3038e-03
9.4000e-01 1.2930e+02 1.2918e+02 9.3550e-04
9.6000e-01 1.2930e+02 1.2923e+02 5.3784e-04
9.8000e-01 1.2930e+02 1.2928e+02 1.1144e-04
1.0000e+00 1.2930e+02 1.2934e+02 3.4119e-04
1.0200e+00 1.2930e+02 1.2940e+02 8.1477e-04
1.0400e+00 1.2930e+02 1.2947e+02 1.3005e-03
1.0600e+00 1.2930e+02 1.2953e+02 1.7859e-03
1.0800e+00 1.2930e+02 1.2959e+02 2.2543e-03
1.1000e+00 1.2930e+02 1.2965e+02 2.6858e-03
1.1200e+00 1.2930e+02 1.2969e+02 3.0574e-03
1.1400e+00 1.2930e+02 1.2973e+02 3.3450e-03
1.1600e+00 1.2930e+02 1.2975e+02 3.5239e-03
1.1800e+00 1.2930e+02 1.2976e+02 3.5707e-03
1.2000e+00 1.2930e+02 1.2975e+02 3.4645e-03
1.2200e+00 1.2930e+02 1.2971e+02 3.1876e-03
1.2400e+00 1.2930e+02 1.2965e+02 2.7258e-03
1.2600e+00 1.2930e+02 1.2957e+02 2.0688e-03
1.2800e+00 1.2930e+02 1.2945e+02 1.2093e-03
1.3000e+00 1.2930e+02 1.2932e+02 1.4261e-04
1.3200e+00 1.2930e+02 1.2915e+02 1.1341e-03
1.3400e+00 1.2930e+02 1.2896e+02 2.6219e-03
1.3600e+00 1.2930e+02 1.2874e+02 4.3206e-03
1.3800e+00 1.2930e+02 1.2849e+02 6.2281e-03
1.4000e+00 1.2930e+02 1.2822e+02 8.3405e-03
1.4200e+00 1.2930e+02 1.2792e+02 1.0651e-02
1.4400e+00 1.2930e+02 1.2760e+02 1.3149e-02
1.4600e+00 1.2930e+02 1.2725e+02 1.5819e-02
1.4800e+00 1.2930e+02 1.2689e+02 1.8642e-02
1.5000e+00 1.2930e+02 1.2651e+02 2.1589e-02
1.5200e+00 1.2930e+02 1.2611e+02 2.4628e-02
1.5400e+00 1.2930e+02 1.2571e+02 2.7719e-02
1.5600e+00 1.2930e+02 1.2531e+02 3.0818e-02
1.5800e+00 1.2930e+02 1.2492e+02 3.3877e-02
1.6000e+00 1.2930e+02 1.2453e+02 3.6844e-02
1.6200e+00 1.2930e+02 1.2417e+02 3.9669e-02
1.6400e+00 1.2930e+02 1.2383e+02 4.2300e-02
1.6600e+00 1.2930e+02 1.2352e+02 4.4690e-02
1.6800e+00 1.2930e+02 1.2325e+02 4.6787e-02
1.7000e+00 1.2930e+02 1.2302e+02 4.8544e-02
1.7200e+00 1.2930e+02 1.2284e+02 4.9913e-02
1.7400e+00 1.2930e+02 1.2272e+02 5.0847e-02
1.7600e+00 1.2930e+02 1.2267e+02 5.1297e-02
1.7800e+00 1.2930e+02 1.2268e+02 5.1220e-02
1.8000e+00 1.2930e+02 1.2276e+02 5.0573e-02
1.8200e+00 1.2930e+02 1.2292e+02 4.9318e-02
1.8400e+00 1.2930e+02 1.2317e+02 4.7422e-02
1.8600e+00 1.2930e+02 1.2350e+02 4.4861e-02
1.8800e+00 1.2930e+02 1.2392e+02 4.1621e-02
1.9000e+00 1.2930e+02 1.2442e+02 3.7702e-02
1.9200e+00 1.2930e+02 1.2502e+02 3.3120e-02
1.9400e+00 1.2930e+02 1.2569e+02 2.7911e-02
1.9600e+00 1.2930e+02 1.2644e+02 2.2131e-02
1.9800e+00 1.2930e+02 1.2725e+02 1.5858e-02
2.0000e+00 1.2930e+02 1.2811e+02 9.1863e-03
2.0200e+00 1.2930e+02 1.2901e+02 2.2230e-03
2.0400e+00 1.2930e+02 1.2993e+02 4.9231e-03
2.0600e+00 1.2930e+02 1.3087e+02 1.2151e-02
2.0800e+00 1.2930e+02 1.3180e+02 1.9383e-02
2.1000e+00 1.2930e+02 1.3273e+02 2.6574e-02
2.1200e+00 1.2930e+02 1.3366e+02 3.3727e-02
2.1400e+00 1.2930e+02 1.3459e+02 4.0903e-02
2.1600e+00 1.2930e+02 1.3553e+02 4.8232e-02
2.1800e+00 1.2930e+02 1.3653e+02 5.5918e-02
2.2000e+00 1.2930e+02 1.3760e+02 6.4243e-02
2.2200e+00 1.2930e+02 1.3881e+02 7.3552e-02
2.2400e+00 1.2930e+02 1.4019e+02 8.4210e-02
2.2600e+00 1.2930e+02 1.4177e+02 9.6478e-02
2.2800e+00 1.2930e+02 1.4356e+02 1.1029e-01
2.3000e+00 1.2930e+02 1.4545e+02 1.2490e-01
2.3200e+00 1.2930e+02 1.4723e+02 1.3870e-01
2.3400e+00 1.2930e+02 1.4862e+02 1.4942e-01
2.3600e+00 1.2930e+02 1.4935e+02 1.5505e-01
2.3800e+00 1.2930e+02 1.4932e+02 1.5488e-01
2.4000e+00 1.2930e+02 1.4865e+02 1.4970e-01
2.4200e+00 1.2930e+02 1.4756e+02 1.4121e-01
2.4400e+00 1.2930e+02 1.4626e+02 1.3119e-01
2.4600e+00 1.2930e+02 1.4494e+02 1.2097e-01
2.4800e+00 1.2930e+02 1.4370e+02 1.1135e-01
2.5000e+00 1.2930e+02 1.4258e+02 1.0272e-01
2.5200e+00 1.2930e+02 1.4160e+02 9.5179e-02
2.5400e+00 1.2930e+02 1.4077e+02 8.8705e-02
2.5600e+00 1.2930e+02 1.4006e+02 8.3200e-02
2.5800e+00 1.2930e+02 1.3945e+02 7.8546e-02
2.6000e+00 1.2930e+02 1.3895e+02 7.4628e-02
2.6200e+00 1.2930e+02 1.3852e+02 7.1346e-02
2.6400e+00 1.2930e+02 1.3817e+02 6.8621e-02
2.6600e+00 1.2930e+02 1.3788e+02 6.6393e-02
2.6800e+00 1.2930e+02 1.3765e+02 6.4619e-02
2.7000e+00 1.2930e+02 1.3748e+02 6.3257e-02
2.7200e+00 1.2930e+02 1.3735e+02 6.2238e-02
2.7400e+00 1.2930e+02 1.3724e+02 6.1428e-02
2.7600e+00 1.2930e+02 1.3714e+02 6.0614e-02
2.7800e+00 1.2930e+02 1.3700e+02 5.9538e-02
2.8000e+00 1.2930e+02 1.3680e+02 5.8002e-02
2.8200e+00 1.2930e+02 1.3653e+02 5.5965e-02
2.8400e+00 1.2930e+02 1.3622e+02 5.3555e-02
2.8600e+00 1.2930e+02 1.3589e+02 5.0991e-02
2.8800e+00 1.2930e+02 1.3557e+02 4.8502e-02
2.9000e+00 1.2930e+02 1.3528e+02 4.6260e-02
2.9200e+00 1.2930e+02 1.3504e+02 4.4374e-02
2.9400e+00 1.2930e+02 1.3484e+02 4.2898e-02
2.9600e+00 1.2930e+02 1.3471e+02 4.1849e-02
2.9800e+00 1.2930e+02 1.3463e+02 4.1218e-02
3.0000e+00 1.2930e+02 1.3460e+02 4.0987e-02
3.0200e+00 1.2930e+02 1.3462e+02 4.1130e-02
3.0400e+00 1.2930e+02 1.3468e+02 4.1616e-02
3.0600e+00 1.2930e+02 1.3478e+02 4.2405e-02
3.0800e+00 1.2930e+02 1.3492e+02 4.3446e-02
3.1000e+00 1.2930e+02 1.3507e+02 4.4671e-02
3.1200e+00 1.2930e+02 1.3524e+02 4.5984e-02
3.1400e+00 1.2930e+02 1.3541e+02 4.7252e-02
3.1600e+00 1.2930e+02 1.3554e+02 4.8306e-02
3.1800e+00 1.2930e+02 1.3563e+02 4.8942e-02
3.2000e+00 1.2930e+02 1.3563e+02 4.8945e-02
3.2200e+00 1.2930e+02 1.3552e+02 4.8133e-02
3.2400e+00 1.2930e+02 1.3530e+02 4.6404e-02
3.2600e+00 1.2930e+02 1.3496e+02 4.3784e-02
3.2800e+00 1.2930e+02 1.3453e+02 4.0434e-02
3.3000e+00 1.2930e+02 1.3403e+02 3.6611e-02
3.3200e+00 1.2930e+02 1.3351e+02 3.2603e-02
3.3400e+00 1.2930e+02 1.3300e+02 2.8668e-02
3.3600e+00 1.2930e+02 1.3253e+02 2.4991e-02
3.3800e+00 1.2930e+02 1.3210e+02 2.1680e-02
3.4000e+00 1.2930e+02 1.3173e+02 1.8778e-02
3.4200e+00 1.2930e+02 1.3140e+02 1.6281e-02
3.4400e+00 1.2930e+02 1.3113e+02 1.4165e-02
3.4600e+00 1.2930e+02 1.3090e+02 1.2394e-02
3.4800e+00 1.2930e+02 1.3071e+02 1.0946e-02
3.5000e+00 1.2930e+02 1.3057e+02 9.8193e-03
3.5200e+00 1.2930e+02 1.3047e+02 9.0605e-03
3.5400e+00 1.2930e+02 1.3043e+02 8.7796e-03
3.5600e+00 1.2930e+02 1.3048e+02 9.1590e-03
3.5800e+00 1.2930e+02 1.3065e+02 1.0431e-02
3.6000e+00 1.2930e+02 1.3096e+02 1.2830e-02
3.6200e+00 1.2930e+02 1.3144e+02 1.6542e-02
3.6400e+00 1.2930e+02 1.3210e+02 2.1681e-02
3.6600e+00 1.2930e+02 1.3296e+02 2.8292e-02
3.6800e+00 1.2930e+02 1.3400e+02 3.6383e-02
3.7000e+00 1.2930e+02 1.3524e+02 4.5926e-02
3.7200e+00 1.2930e+02 1.3665e+02 5.6826e-02
3.7400e+00 1.2930e+02 1.3819e+02 6.8804e-02
3.7600e+00 1.2930e+02 1.3980e+02 8.1194e-02
3.7800e+00 1.2930e+02 1.4129e+02 9.2728e-02
3.8000e+00 1.2930e+02 1.4243e+02 1.0156e-01
3.8200e+00 1.2930e+02 1.4299e+02 1.0586e-01
3.8400e+00 1.2930e+02 1.4285e+02 1.0483e-01
3.8600e+00 1.2930e+02 1.4213e+02 9.9223e-02
3.8800e+00 1.2930e+02 1.4105e+02 9.0857e-02
3.9000e+00 1.2930e+02 1.3984e+02 8.1567e-02
3.9200e+00 1.2930e+02 1.3869e+02 7.2609e-02
3.9400e+00 1.2930e+02 1.3765e+02 6.4601e-02
3.9600e+00 1.2930e+02 1.3677e+02 5.7762e-02
3.9800e+00 1.2930e+02 1.3604e+02 5.2122e-02
4.0000e+00 1.2930e+02 1.3546e+02 4.7645e-02
4.0200e+00 1.2930e+02 1.3502e+02 4.4261e-02
4.0400e+00 1.2930e+02 1.3471e+02 4.1867e-02
4.0600e+00 1.2930e+02 1.3451e+02 4.0331e-02
4.0800e+00 1.2930e+02 1.3440e+02 3.9495e-02
4.1000e+00 1.2930e+02 1.3437e+02 3.9199e-02
4.1200e+00 1.2930e+02 1.3438e+02 3.9287e-02
4.1400e+00 1.2930e+02 1.3442e+02 3.9615e-02
4.1600e+00 1.2930e+02 1.3448e+02 4.0051e-02
4.1800e+00 1.2930e+02 1.3453e+02 4.0478e-02
4.2000e+00 1.2930e+02 1.3457e+02 4.0786e-02
4.2200e+00 1.2930e+02 1.3458e+02 4.0878e-02
4.2400e+00 1.2930e+02 1.3456e+02 4.0671e-02
4.2600e+00 1.2930e+02 1.3448e+02 4.0104e-02
4.2800e+00 1.2930e+02 1.3436e+02 3.9149e-02
4.3000e+00 1.2930e+02 1.3419e+02 3.7814e-02
4.3200e+00 1.2930e+02 1.3397e+02 3.6147e-02
4.3400e+00 1.2930e+02 1.3372e+02 3.4227e-02
4.3600e+00 1.2930e+02 1.3346e+02 3.2154e-02
4.3800e+00 1.2930e+02 1.3318e+02 3.0027e-02
4.4000e+00 1.2930e+02 1.3291e+02 2.7938e-02
4.4200e+00 1.2930e+02 1.3265e+02 2.5955e-02
4.4400e+00 1.2930e+02 1.3242e+02 2.4125e-02
4.4600e+00 1.2930e+02 1.3220e+02 2.2472e-02
4.4800e+00 1.2930e+02 1.3201e+02 2.1002e-02
4.5000e+00 1.2930e+02 1.3185e+02 1.9706e-02
4.5200e+00 1.2930e+02 1.3170e+02 1.8565e-02
4.5400e+00 1.2930e+02 1.3157e+02 1.7553e-02
4.5600e+00 1.2930e+02 1.3145e+02 1.6640e-02
4.5800e+00 1.2930e+02 1.3134e+02 1.5790e-02
4.6000e+00 1.2930e+02 1.3123e+02 1.4965e-02
4.6200e+00 1.2930e+02 1.3112e+02 1.4120e-02
4.6400e+00 1.2930e+02 1.3101e+02 1.3207e-02
4.6600e+00 1.2930e+02 1.3087e+02 1.2170e-02
4.6800e+00 1.2930e+02 1.3071e+02 1.0951e-02
4.7000e+00 1.2930e+02 1.3052e+02 9.4854e-03
4.7200e+00 1.2930e+02 1.3030e+02 7.7148e-03
4.7400e+00 1.2930e+02 1.3002e+02 5.5891e-03
4.7600e+00 1.2930e+02 1.2970e+02 3.0794e-03
4.7800e+00 1.2930e+02 1.2932e+02 1.8948e-04
4.8000e+00 1.2930e+02 1.2891e+02 3.0328e-03
4.8200e+00 1.2930e+02 1.2846e+02 6.4912e-03
4.8400e+00 1.2930e+02 1.2800e+02 1.0045e-02
4.8600e+00 1.2930e+02 1.2755e+02 1.3525e-02
4.8800e+00 1.2930e+02 1.2713e+02 1.6756e-02
4.9000e+00 1.2930e+02 1.2677e+02 1.9586e-02
4.9200e+00 1.2930e+02 1.2647e+02 2.1900e-02
4.9400e+00 1.2930e+02 1.2624e+02 2.3635e-02
4.9600e+00 1.2930e+02 1.2609e+02 2.4779e-02
4.9800e+00 1.2930e+02 1.2602e+02 2.5357e-02
5.0000e+00 1.2930e+02 1.2601e+02 2.5426e-02
5.0200e+00 1.2930e+02 1.2606e+02 2.5054e-02
5.0400e+00 1.2930e+02 1.2615e+02 2.4315e-02
5.0600e+00 1.2930e+02 1.2629e+02 2.3267e-02
5.0800e+00 1.2930e+02 1.2646e+02 2.1954e-02
5.1000e+00 1.2930e+02 1.2666e+02 2.0386e-02
5.1200e+00 1.2930e+02 1.2690e+02 1.8536e-02
5.1400e+00 1.2930e+02 1.2719e+02 1.6314e-02
5.1600e+00 1.2930e+02 1.2755e+02 1.3544e-02
5.1800e+00 1.2930e+02 1.2802e+02 9.9060e-03
5.2000e+00 1.2930e+02 1.2867e+02 4.8412e-03
5.2200e+00 1.2930e+02 1.2964e+02 2.6378e-03
5.2400e+00 1.2930e+02 1.3115e+02 1.4309e-02
5.2600e+00 1.2930e+02 1.3363e+02 3.3467e-02
5.2800e+00 1.2930e+02 1.3788e+02 6.6354e-02
5.3000e+00 1.2930e+02 1.4542e+02 1.2470e-01
5.3200e+00 1.2930e+02 1.5879e+02 2.2808e-01
5.3400e+00 1.2930e+02 1.8026e+02 3.9412e-01
5.3600e+00 1.2930e+02 2.0498e+02 5.8532e-01
5.3800e+00 1.2930e+02 2.1689e+02 6.7747e-01
5.4000e+00 1.2930e+02 2.1049e+02 6.2798e-01
5.4200e+00 1.2930e+02 1.9683e+02 5.2231e-01
5.4400e+00 1.2930e+02 1.8405e+02 4.2345e-01
5.4600e+00 1.2930e+02 1.7409e+02 3.4645e-01
5.4800e+00 1.2930e+02 1.6665e+02 2.8891e-01
5.5000e+00 1.2930e+02 1.6107e+02 2.4574e-01
5.5200e+00 1.2930e+02 1.5681e+02 2.1277e-01
5.5400e+00 1.2930e+02 1.5348e+02 1.8704e-01
5.5600e+00 1.2930e+02 1.5083e+02 1.6656e-01
5.5800e+00 1.2930e+02 1.4868e+02 1.4994e-01
5.6000e+00 1.2930e+02 1.4691e+02 1.3624e-01
5.6200e+00 1.2930e+02 1.4544e+02 1.2481e-01
5.6400e+00 1.2930e+02 1.4419e+02 1.1517e-01
5.6600e+00 1.2930e+02 1.4313e+02 1.0698e-01
5.6800e+00 1.2930e+02 1.4223e+02 9.9989e-02
5.7000e+00 1.2930e+02 1.4145e+02 9.4012e-02
5.7200e+00 1.2930e+02 1.4079e+02 8.8897e-02
5.7400e+00 1.2930e+02 1.4023e+02 8.4521e-02
5.7600e+00 1.2930e+02 1.3974e+02 8.0783e-02
5.7800e+00 1.2930e+02 1.3933e+02 7.7594e-02
5.8000e+00 1.2930e+02 1.3898e+02 7.4876e-02
5.8200e+00 1.2930e+02 1.3868e+02 7.2560e-02
5.8400e+00 1.2930e+02 1.3842e+02 7.0585e-02
5.8600e+00 1.2930e+02 1.3821e+02 6.8901e-02
5.8800e+00 1.2930e+02 1.3802e+02 6.7463e-02
5.9000e+00 1.2930e+02 1.3786e+02 6.6233e-02
5.9200e+00 1.2930e+02 1.3773e+02 6.5185e-02
5.9400e+00 1.2930e+02 1.3761e+02 6.4302e-02
5.9600e+00 1.2930e+02 1.3752e+02 6.3578e-02
5.9800e+00 1.2930e+02 1.3745e+02 6.3021e-02
6.0000e+00 1.2930e+02 1.3740e+02 6.2657e-02
6.0200e+00 1.2930e+02 1.3738e+02 6.2525e-02
6.0400e+00 1.2930e+02 1.3740e+02 6.2681e-02
6.0600e+00 1.2930e+02 1.3747e+02 6.3185e-02
6.0800e+00 1.2930e+02 1.3759e+02 6.4105e-02
6.1000e+00 1.2930e+02 1.3777e+02 6.5501e-02
6.1200e+00 1.2930e+02 1.3802e+02 6.7429e-02
6.1400e+00 1.2930e+02 1.3834e+02 6.9933e-02
6.1600e+00 1.2930e+02 1.3874e+02 7.3048e-02
6.1800e+00 1.2930e+02 1.3923e+02 7.6800e-02
6.2000e+00 1.2930e+02 1.3980e+02 8.1203e-02
6.2200e+00 1.2930e+02 1.4045e+02 8.6251e-02
6.2400e+00 1.2930e+02 1.4118e+02 9.1912e-02
6.2600e+00 1.2930e+02 1.4198e+02 9.8104e-02
6.2800e+00 1.2930e+02 1.4283e+02 1.0467e-01
6.3000e+00 1.2930e+02 1.4370e+02 1.1136e-01
6.3200e+00 1.2930e+02 1.4453e+02 1.1781e-01
6.3400e+00 1.2930e+02 1.4527e+02 1.2355e-01
6.3600e+00 1.2930e+02 1.4586e+02 1.2806e-01
6.3800e+00 1.2930e+02 1.4621e+02 1.3083e-01
6.4000e+00 1.2930e+02 1.4630e+02 1.3153e-01
6.4200e+00 1.2930e+02 1.4611e+02 1.3003e-01
6.4400e+00 1.2930e+02 1.4565e+02 1.2646e-01
6.4600e+00 1.2930e+02 1.4496e+02 1.2115e-01
6.4800e+00 1.2930e+02 1.4411e+02 1.1455e-01
6.5000e+00 1.2930e+02 1.4315e+02 1.0711e-01
6.5200e+00 1.2930e+02 1.4213e+02 9.9266e-02
6.5400e+00 1.2930e+02 1.4111e+02 9.1343e-02
6.5600e+00 1.2930e+02 1.4011e+02 8.3586e-02
6.5800e+00 1.2930e+02 1.3915e+02 7.6161e-02
6.6000e+00 1.2930e+02 1.3824e+02 6.9169e-02
6.6200e+00 1.2930e+02 1.3740e+02 6.2665e-02
6.6400e+00 1.2930e+02 1.3663e+02 5.6673e-02
6.6600e+00 1.2930e+02 1.3592e+02 5.1199e-02
6.6800e+00 1.2930e+02 1.3528e+02 4.6231e-02
6.7000e+00 1.2930e+02 1.3470e+02 4.1751e-02
6.7200e+00 1.2930e+02 1.3418e+02 3.7737e-02
6.7400e+00 1.2930e+02 1.3371e+02 3.4158e-02
6.7600e+00 1.2930e+02 1.3330e+02 3.0985e-02
6.7800e+00 1.2930e+02 1.3294e+02 2.8183e-02
6.8000e+00 1.2930e+02 1.3262e+02 2.5716e-02
6.8200e+00 1.2930e+02 1.3234e+02 2.3550e-02
6.8400e+00 1.2930e+02 1.3210e+02 2.1648e-02
6.8600e+00 1.2930e+02 1.3188e+02 1.9979e-02
6.8800e+00 1.2930e+02 1.3169e+02 1.8514e-02
6.9000e+00 1.2930e+02 1.3153e+02 1.7234e-02
6.9200e+00 1.2930e+02 1.3138e+02 1.6131e-02
6.9400e+00 1.2930e+02 1.3127e+02 1.5215e-02
6.9600e+00 1.2930e+02 1.3118e+02 1.4525e-02
6.9800e+00 1.2930e+02 1.3113e+02 1.4141e-02
7.0000e+00 1.2930e+02 1.3114e+02 1.4213e-02




==> data/static_unif_error_beta.txt <==
t e_phi1_und e_phi1 e_phi2 beta
0.0000e+00 1.5220e-09 7.0983e-08 1.1888e-09 2.8023e-04
2.0000e-02 3.8665e-05 5.3271e-05 4.5992e-05 1.7301e-03
4.0000e-02 3.9691e-05 6.6327e-05 4.4219e-05 2.1254e-03
6.0000e-02 3.9944e-05 5.7851e-05 5.1375e-05 2.9205e-03
8.0000e-02 3.9405e-05 9.5394e-05 7.1339e-05 3.7357e-03
1.0000e-01 4.0776e-05 1.4805e-04 9.1132e-05 4.1815e-03
1.2000e-01 4.5251e-05 1.9437e-04 1.0524e-04 4.3745e-03
1.4000e-01 5.1217e-05 2.3497e-04 1.1407e-04 4.4519e-03
1.6000e-01 5.7339e-05 2.7253e-04 1.1913e-04 4.4713e-03
1.8000e-01 6.3130e-05 3.0885e-04 1.2169e-04 4.4545e-03
2.0000e-01 6.8479e-05 3.4488e-04 1.2261e-04 4.4107e-03
2.2000e-01 7.3369e-05 3.8096e-04 1.2241e-04 4.3446e-03
2.4000e-01 7.7771e-05 4.1715e-04 1.2140e-04 4.2596e-03
2.6000e-01 8.1624e-05 4.5328e-04 1.1973e-04 4.1588e-03
2.8000e-01 8.4837e-05 4.8910e-04 1.1750e-04 4.0463e-03
3.0000e-01 8.7309e-05 5.2427e-04 1.1475e-04 3.9263e-03
3.2000e-01 8.8948e-05 5.5844e-04 1.1155e-04 3.8031e-03
3.4000e-01 8.9680e-05 5.9130e-04 1.0792e-04 3.6806e-03
3.6000e-01 8.9467e-05 6.2267e-04 1.0394e-04 3.5615e-03
3.8000e-01 8.8307e-05 6.5257e-04 9.9665e-05 3.4474e-03
4.0000e-01 8.6241e-05 6.8120e-04 9.5173e-05 3.3391e-03
4.2000e-01 8.3354e-05 7.0896e-04 9.0557e-05 3.2364e-03
4.4000e-01 7.9766e-05 7.3630e-04 8.5916e-05 3.1387e-03
4.6000e-01 7.5627e-05 7.6366e-04 8.1357e-05 3.0455e-03
4.8000e-01 7.1098e-05 7.9142e-04 7.6987e-05 2.9562e-03
5.0000e-01 6.6346e-05 8.2003e-04 7.2898e-05 2.8706e-03
5.2000e-01 6.1550e-05 8.5019e-04 6.9147e-05 2.7887e-03
5.4000e-01 5.6920e-05 8.8311e-04 6.5752e-05 2.7108e-03
5.6000e-01 5.2715e-05 9.2056e-04 6.2694e-05 2.6376e-03
5.8000e-01 4.9217e-05 9.6457e-04 5.9968e-05 2.5698e-03
6.0000e-01 4.6664e-05 1.0168e-03 5.7644e-05 2.5085e-03
6.2000e-01 4.5181e-05 1.0775e-03 5.5934e-05 2.4544e-03
6.4000e-01 4.4742e-05 1.1454e-03 5.5192e-05 2.4081e-03
6.6000e-01 4.5213e-05 1.2170e-03 5.5828e-05 2.3697e-03
6.8000e-01 4.6417e-05 1.2876e-03 5.8136e-05 2.3388e-03
7.0000e-01 4.8201e-05 1.3520e-03 6.2146e-05 2.3147e-03
7.2000e-01 5.0468e-05 1.4053e-03 6.7618e-05 2.2964e-03
7.4000e-01 5.3178e-05 1.4437e-03 7.4155e-05 2.2826e-03
7.6000e-01 5.6346e-05 1.4649e-03 8.1370e-05 2.2719e-03
7.8000e-01 6.0026e-05 1.4684e-03 8.9052e-05 2.2629e-03
8.0000e-01 6.4308e-05 1.4549e-03 9.7295e-05 2.2540e-03
8.2000e-01 6.9317e-05 1.4265e-03 1.0655e-04 2.2438e-03
8.4000e-01 7.5212e-05 1.3861e-03 1.1744e-04 2.2314e-03
8.6000e-01 8.2164e-05 1.3369e-03 1.3042e-04 2.2159e-03
8.8000e-01 9.0326e-05 1.2825e-03 1.4553e-04 2.1971e-03
9.0000e-01 9.9808e-05 1.2266e-03 1.6255e-04 2.1747e-03
9.2000e-01 1.1066e-04 1.1733e-03 1.8111e-04 2.1487e-03
9.4000e-01 1.2285e-04 1.1272e-03 2.0090e-04 2.1194e-03
9.6000e-01 1.3629e-04 1.0930e-03 2.2167e-04 2.0871e-03
9.8000e-01 1.5084e-04 1.0753e-03 2.4325e-04 2.0523e-03
1.0000e+00 1.6631e-04 1.0773e-03 2.6553e-04 2.0156e-03
1.0200e+00 1.8247e-04 1.0996e-03 2.8840e-04 1.9775e-03
1.0400e+00 1.9911e-04 1.1395e-03 3.1177e-04 1.9387e-03
1.0600e+00 2.1598e-04 1.1918e-03 3.3557e-04 1.8999e-03
1.0800e+00 2.3288e-04 1.2493e-03 3.5970e-04 1.8618e-03
1.1000e+00 2.4961e-04 1.3054e-03 3.8407e-04 1.8251e-03
1.1200e+00 2.6602e-04 1.3560e-03 4.0858e-04 1.7902e-03
1.1400e+00 2.8201e-04 1.4017e-03 4.3309e-04 1.7578e-03
1.1600e+00 2.9751e-04 1.4509e-03 4.5749e-04 1.7282e-03
1.1800e+00 3.1249e-04 1.5212e-03 4.8160e-04 1.7017e-03
1.2000e+00 3.2696e-04 1.6384e-03 5.0525e-04 1.6785e-03
1.2200e+00 3.4094e-04 1.8295e-03 5.2823e-04 1.6585e-03
1.2400e+00 3.5449e-04 2.1130e-03 5.5035e-04 1.6416e-03
1.2600e+00 3.6763e-04 2.4936e-03 5.7137e-04 1.6279e-03
1.2800e+00 3.8039e-04 2.9646e-03 5.9107e-04 1.6168e-03
1.3000e+00 3.9277e-04 3.5133e-03 6.0923e-04 1.6083e-03
1.3200e+00 4.0476e-04 4.1251e-03 6.2565e-04 1.6018e-03
1.3400e+00 4.1628e-04 4.7863e-03 6.4013e-04 1.5972e-03
1.3600e+00 4.2726e-04 5.4844e-03 6.5249e-04 1.5939e-03
1.3800e+00 4.3757e-04 6.2094e-03 6.6260e-04 1.5917e-03
1.4000e+00 4.4707e-04 6.9530e-03 6.7032e-04 1.5902e-03
1.4200e+00 4.5562e-04 7.7088e-03 6.7557e-04 1.5890e-03
1.4400e+00 4.6305e-04 8.4716e-03 6.7825e-04 1.5879e-03
1.4600e+00 4.6920e-04 9.2365e-03 6.7835e-04 1.5864e-03
1.4800e+00 4.7391e-04 9.9986e-03 6.7585e-04 1.5844e-03
1.5000e+00 4.7705e-04 1.0752e-02 6.7077e-04 1.5815e-03
1.5200e+00 4.7850e-04 1.1487e-02 6.6319e-04 1.5775e-03
1.5400e+00 4.7818e-04 1.2196e-02 6.5320e-04 1.5724e-03
1.5600e+00 4.7601e-04 1.2865e-02 6.4094e-04 1.5659e-03
1.5800e+00 4.7197e-04 1.3481e-02 6.2660e-04 1.5582e-03
1.6000e+00 4.6607e-04 1.4030e-02 6.1038e-04 1.5493e-03
1.6200e+00 4.5834e-04 1.4499e-02 5.9252e-04 1.5396e-03
1.6400e+00 4.4885e-04 1.4878e-02 5.7325e-04 1.5295e-03
1.6600e+00 4.3772e-04 1.5158e-02 5.5282e-04 1.5192e-03
1.6800e+00 4.2507e-04 1.5335e-02 5.3148e-04 1.5094e-03
1.7000e+00 4.1109e-04 1.5407e-02 5.0949e-04 1.5003e-03
1.7200e+00 3.9597e-04 1.5379e-02 4.8708e-04 1.4924e-03
1.7400e+00 3.7996e-04 1.5255e-02 4.6450e-04 1.4860e-03
1.7600e+00 3.6331e-04 1.5045e-02 4.4202e-04 1.4814e-03
1.7800e+00 3.4633e-04 1.4760e-02 4.1990e-04 1.4787e-03
1.8000e+00 3.2933e-04 1.4412e-02 3.9842e-04 1.4781e-03
1.8200e+00 3.1268e-04 1.4013e-02 3.7787e-04 1.4796e-03
1.8400e+00 2.9677e-04 1.3573e-02 3.5856e-04 1.4832e-03
1.8600e+00 2.8200e-04 1.3102e-02 3.4079e-04 1.4890e-03
1.8800e+00 2.6881e-04 1.2605e-02 3.2488e-04 1.4968e-03
1.9000e+00 2.5760e-04 1.2087e-02 3.1111e-04 1.5065e-03
1.9200e+00 2.4877e-04 1.1549e-02 2.9973e-04 1.5177e-03
1.9400e+00 2.4260e-04 1.0995e-02 2.9094e-04 1.5299e-03
1.9600e+00 2.3928e-04 1.0427e-02 2.8482e-04 1.5423e-03
1.9800e+00 2.3885e-04 9.8545e-03 2.8138e-04 1.5537e-03
2.0000e+00 2.4116e-04 9.2989e-03 2.8050e-04 1.5621e-03
2.0200e+00 2.4596e-04 8.7966e-03 2.8197e-04 1.5651e-03
2.0400e+00 2.5287e-04 8.4070e-03 2.8549e-04 1.5598e-03
2.0600e+00 2.6149e-04 8.2132e-03 2.9072e-04 1.5427e-03
2.0800e+00 2.7138e-04 8.3118e-03 2.9730e-04 1.5108e-03
2.1000e+00 2.8214e-04 8.7875e-03 3.0487e-04 1.4622e-03
2.1200e+00 2.9339e-04 9.6858e-03 3.1310e-04 1.3964e-03
2.1400e+00 3.0482e-04 1.1007e-02 3.2168e-04 1.3151e-03
2.1600e+00 3.1612e-04 1.2724e-02 3.3036e-04 1.2218e-03
2.1800e+00 3.2706e-04 1.4804e-02 3.3889e-04 1.1211e-03
2.2000e+00 3.3743e-04 1.7214e-02 3.4710e-04 1.0182e-03
2.2200e+00 3.4705e-04 1.9920e-02 3.5484e-04 9.1783e-04
2.2400e+00 3.5577e-04 2.2874e-02 3.6197e-04 8.2431e-04
2.2600e+00 3.6346e-04 2.5985e-02 3.6840e-04 7.4113e-04
2.2800e+00 3.6999e-04 2.9092e-02 3.7406e-04 6.7096e-04
2.3000e+00 3.7529e-04 3.1946e-02 3.7888e-04 6.1561e-04
2.3200e+00 3.7927e-04 3.4225e-02 3.8282e-04 5.7589e-04
2.3400e+00 3.8187e-04 3.5617e-02 3.8585e-04 5.5145e-04
2.3600e+00 3.8305e-04 3.5945e-02 3.8797e-04 5.4092e-04
2.3800e+00 3.8279e-04 3.5239e-02 3.8917e-04 5.4203e-04
2.4000e+00 3.8112e-04 3.3717e-02 3.8946e-04 5.5212e-04
2.4200e+00 3.7810e-04 3.1679e-02 3.8886e-04 5.6846e-04
2.4400e+00 3.7382e-04 2.9405e-02 3.8741e-04 5.8858e-04
2.4600e+00 3.6842e-04 2.7110e-02 3.8515e-04 6.1033e-04
2.4800e+00 3.6209e-04 2.4929e-02 3.8213e-04 6.3195e-04
2.5000e+00 3.5504e-04 2.2938e-02 3.7840e-04 6.5204e-04
2.5200e+00 3.4748e-04 2.1170e-02 3.7402e-04 6.6956e-04
2.5400e+00 3.3965e-04 1.9633e-02 3.6907e-04 6.8372e-04
2.5600e+00 3.3175e-04 1.8320e-02 3.6363e-04 6.9401e-04
2.5800e+00 3.2395e-04 1.7216e-02 3.5779e-04 7.0018e-04
2.6000e+00 3.1636e-04 1.6304e-02 3.5163e-04 7.0220e-04
2.6200e+00 3.0908e-04 1.5564e-02 3.4526e-04 7.0031e-04
2.6400e+00 3.0213e-04 1.4973e-02 3.3878e-04 6.9506e-04
2.6600e+00 2.9553e-04 1.4505e-02 3.3230e-04 6.8730e-04
2.6800e+00 2.8927e-04 1.4135e-02 3.2594e-04 6.7834e-04
2.7000e+00 2.8334e-04 1.3831e-02 3.1980e-04 6.6994e-04
2.7200e+00 2.7773e-04 1.3562e-02 3.1398e-04 6.6440e-04
2.7400e+00 2.7246e-04 1.3294e-02 3.0854e-04 6.6436e-04
2.7600e+00 2.6754e-04 1.3001e-02 3.0354e-04 6.7243e-04
2.7800e+00 2.6300e-04 1.2667e-02 2.9899e-04 6.9054e-04
2.8000e+00 2.5888e-04 1.2294e-02 2.9488e-04 7.1945e-04
2.8200e+00 2.5521e-04 1.1897e-02 2.9118e-04 7.5856e-04
2.8400e+00 2.5203e-04 1.1500e-02 2.8789e-04 8.0622e-04
2.8600e+00 2.4936e-04 1.1123e-02 2.8497e-04 8.6020e-04
2.8800e+00 2.4721e-04 1.0783e-02 2.8242e-04 9.1804e-04
2.9000e+00 2.4558e-04 1.0489e-02 2.8021e-04 9.7734e-04
2.9200e+00 2.4445e-04 1.0244e-02 2.7834e-04 1.0358e-03
2.9400e+00 2.4380e-04 1.0050e-02 2.7677e-04 1.0915e-03
2.9600e+00 2.4359e-04 9.9044e-03 2.7548e-04 1.1425e-03
2.9800e+00 2.4377e-04 9.8050e-03 2.7444e-04 1.1874e-03
3.0000e+00 2.4429e-04 9.7495e-03 2.7361e-04 1.2248e-03
3.0200e+00 2.4509e-04 9.7353e-03 2.7296e-04 1.2539e-03
3.0400e+00 2.4611e-04 9.7595e-03 2.7244e-04 1.2739e-03
3.0600e+00 2.4727e-04 9.8183e-03 2.7202e-04 1.2845e-03
3.0800e+00 2.4853e-04 9.9069e-03 2.7166e-04 1.2858e-03
3.1000e+00 2.4981e-04 1.0019e-02 2.7133e-04 1.2781e-03
3.1200e+00 2.5105e-04 1.0143e-02 2.7099e-04 1.2623e-03
3.1400e+00 2.5222e-04 1.0268e-02 2.7062e-04 1.2396e-03
3.1600e+00 2.5324e-04 1.0376e-02 2.7019e-04 1.2119e-03
3.1800e+00 2.5408e-04 1.0445e-02 2.6969e-04 1.1811e-03
3.2000e+00 2.5470e-04 1.0453e-02 2.6909e-04 1.1497e-03
3.2200e+00 2.5506e-04 1.0377e-02 2.6839e-04 1.1200e-03
3.2400e+00 2.5513e-04 1.0202e-02 2.6758e-04 1.0938e-03
3.2600e+00 2.5489e-04 9.9194e-03 2.6666e-04 1.0723e-03
3.2800e+00 2.5430e-04 9.5357e-03 2.6562e-04 1.0558e-03
3.3000e+00 2.5337e-04 9.0669e-03 2.6449e-04 1.0439e-03
3.3200e+00 2.5206e-04 8.5366e-03 2.6325e-04 1.0352e-03
3.3400e+00 2.5039e-04 7.9702e-03 2.6194e-04 1.0282e-03
3.3600e+00 2.4835e-04 7.3908e-03 2.6055e-04 1.0210e-03
3.3800e+00 2.4595e-04 6.8169e-03 2.5910e-04 1.0119e-03
3.4000e+00 2.4321e-04 6.2617e-03 2.5762e-04 9.9961e-04
3.4200e+00 2.4014e-04 5.7341e-03 2.5611e-04 9.8311e-04
3.4400e+00 2.3679e-04 5.2406e-03 2.5460e-04 9.6199e-04
3.4600e+00 2.3319e-04 4.7879e-03 2.5310e-04 9.3639e-04
3.4800e+00 2.2940e-04 4.3845e-03 2.5161e-04 9.0699e-04
3.5000e+00 2.2547e-04 4.0432e-03 2.5014e-04 8.7497e-04
3.5200e+00 2.2147e-04 3.7810e-03 2.4867e-04 8.4161e-04
3.5400e+00 2.1749e-04 3.6159e-03 2.4719e-04 8.0774e-04
3.5600e+00 2.1359e-04 3.5637e-03 2.4569e-04 7.7304e-04
3.5800e+00 2.0987e-04 3.6416e-03 2.4420e-04 7.3608e-04
3.6000e+00 2.0639e-04 3.8796e-03 2.4276e-04 6.9531e-04
3.6200e+00 2.0322e-04 4.3275e-03 2.4143e-04 6.5041e-04
3.6400e+00 2.0042e-04 5.0429e-03 2.4027e-04 6.0264e-04
3.6600e+00 1.9805e-04 6.0697e-03 2.3927e-04 5.5417e-04
3.6800e+00 1.9614e-04 7.4267e-03 2.3843e-04 5.0719e-04
3.7000e+00 1.9473e-04 9.1098e-03 2.3772e-04 4.6340e-04
3.7200e+00 1.9382e-04 1.1094e-02 2.3709e-04 4.2410e-04
3.7400e+00 1.9341e-04 1.3321e-02 2.3654e-04 3.9047e-04
3.7600e+00 1.9348e-04 1.5679e-02 2.3603e-04 3.6385e-04
3.7800e+00 1.9400e-04 1.7975e-02 2.3558e-04 3.4584e-04
3.8000e+00 1.9491e-04 1.9939e-02 2.3518e-04 3.3809e-04
3.8200e+00 1.9617e-04 2.1287e-02 2.3485e-04 3.4193e-04
3.8400e+00 1.9772e-04 2.1842e-02 2.3462e-04 3.5789e-04
3.8600e+00 1.9949e-04 2.1615e-02 2.3452e-04 3.8547e-04
3.8800e+00 2.0144e-04 2.0770e-02 2.3458e-04 4.2315e-04
3.9000e+00 2.0351e-04 1.9533e-02 2.3481e-04 4.6849e-04
3.9200e+00 2.0565e-04 1.8103e-02 2.3519e-04 5.1832e-04
3.9400e+00 2.0783e-04 1.6622e-02 2.3569e-04 5.6913e-04
3.9600e+00 2.1000e-04 1.5181e-02 2.3627e-04 6.1765e-04
3.9800e+00 2.1213e-04 1.3835e-02 2.3686e-04 6.6143e-04
4.0000e+00 2.1418e-04 1.2617e-02 2.3743e-04 6.9909e-04
4.0200e+00 2.1610e-04 1.1546e-02 2.3792e-04 7.3035e-04
4.0400e+00 2.1786e-04 1.0631e-02 2.3831e-04 7.5563e-04
4.0600e+00 2.1941e-04 9.8717e-03 2.3858e-04 7.7586e-04
4.0800e+00 2.2072e-04 9.2576e-03 2.3873e-04 7.9210e-04
4.1000e+00 2.2177e-04 8.7740e-03 2.3874e-04 8.0546e-04
4.1200e+00 2.2251e-04 8.4036e-03 2.3863e-04 8.1699e-04
4.1400e+00 2.2295e-04 8.1300e-03 2.3842e-04 8.2764e-04
4.1600e+00 2.2305e-04 7.9389e-03 2.3810e-04 8.3834e-04
4.1800e+00 2.2282e-04 7.8195e-03 2.3770e-04 8.4999e-04
4.2000e+00 2.2225e-04 7.7640e-03 2.3721e-04 8.6347e-04
4.2200e+00 2.2135e-04 7.7675e-03 2.3666e-04 8.7970e-04
4.2400e+00 2.2011e-04 7.8271e-03 2.3603e-04 8.9962e-04
4.2600e+00 2.1856e-04 7.9408e-03 2.3534e-04 9.2408e-04
4.2800e+00 2.1671e-04 8.1071e-03 2.3460e-04 9.5380e-04
4.3000e+00 2.1459e-04 8.3239e-03 2.3380e-04 9.8921e-04
4.3200e+00 2.1221e-04 8.5885e-03 2.3294e-04 1.0302e-03
4.3400e+00 2.0961e-04 8.8972e-03 2.3204e-04 1.0757e-03
4.3600e+00 2.0681e-04 9.2463e-03 2.3108e-04 1.1235e-03
4.3800e+00 2.0386e-04 9.6319e-03 2.3008e-04 1.1695e-03
4.4000e+00 2.0078e-04 1.0051e-02 2.2903e-04 1.2073e-03
4.4200e+00 1.9763e-04 1.0501e-02 2.2795e-04 1.2293e-03
4.4400e+00 1.9443e-04 1.0980e-02 2.2684e-04 1.2294e-03
4.4600e+00 1.9123e-04 1.1487e-02 2.2570e-04 1.2065e-03
4.4800e+00 1.8807e-04 1.2023e-02 2.2454e-04 1.1651e-03
4.5000e+00 1.8499e-04 1.2585e-02 2.2337e-04 1.1119e-03
4.5200e+00 1.8204e-04 1.3175e-02 2.2219e-04 1.0528e-03
4.5400e+00 1.7925e-04 1.3789e-02 2.2101e-04 9.9192e-04
4.5600e+00 1.7666e-04 1.4427e-02 2.1983e-04 9.3193e-04
4.5800e+00 1.7432e-04 1.5084e-02 2.1867e-04 8.7431e-04
4.6000e+00 1.7224e-04 1.5755e-02 2.1753e-04 8.1997e-04
4.6200e+00 1.7045e-04 1.6434e-02 2.1641e-04 7.6938e-04
4.6400e+00 1.6898e-04 1.7110e-02 2.1532e-04 7.2283e-04
4.6600e+00 1.6783e-04 1.7771e-02 2.1426e-04 6.8047e-04
4.6800e+00 1.6702e-04 1.8400e-02 2.1324e-04 6.4241e-04
4.7000e+00 1.6654e-04 1.8979e-02 2.1227e-04 6.0874e-04
4.7200e+00 1.6638e-04 1.9484e-02 2.1135e-04 5.7956e-04
4.7400e+00 1.6653e-04 1.9890e-02 2.1048e-04 5.5499e-04
4.7600e+00 1.6696e-04 2.0169e-02 2.0966e-04 5.3519e-04
4.7800e+00 1.6765e-04 2.0294e-02 2.0890e-04 5.2034e-04
4.8000e+00 1.6856e-04 2.0243e-02 2.0821e-04 5.1065e-04
4.8200e+00 1.6966e-04 1.9998e-02 2.0758e-04 5.0635e-04
4.8400e+00 1.7091e-04 1.9553e-02 2.0701e-04 5.0770e-04
4.8600e+00 1.7227e-04 1.8914e-02 2.0650e-04 5.1495e-04
4.8800e+00 1.7370e-04 1.8100e-02 2.0606e-04 5.2838e-04
4.9000e+00 1.7516e-04 1.7143e-02 2.0568e-04 5.4830e-04
4.9200e+00 1.7662e-04 1.6083e-02 2.0537e-04 5.7501e-04
4.9400e+00 1.7803e-04 1.4971e-02 2.0512e-04 6.0881e-04
4.9600e+00 1.7938e-04 1.3863e-02 2.0493e-04 6.4989e-04
4.9800e+00 1.8063e-04 1.2826e-02 2.0479e-04 6.9808e-04
5.0000e+00 1.8176e-04 1.1934e-02 2.0472e-04 7.5242e-04
5.0200e+00 1.8275e-04 1.1271e-02 2.0469e-04 8.1028e-04
5.0400e+00 1.8358e-04 1.0930e-02 2.0471e-04 8.6601e-04
5.0600e+00 1.8423e-04 1.0989e-02 2.0477e-04 9.0978e-04
5.0800e+00 1.8470e-04 1.1505e-02 2.0486e-04 9.2855e-04
5.1000e+00 1.8497e-04 1.2496e-02 2.0498e-04 9.1196e-04
5.1200e+00 1.8505e-04 1.3964e-02 2.0513e-04 8.5994e-04
5.1400e+00 1.8493e-04 1.5910e-02 2.0529e-04 7.8285e-04
5.1600e+00 1.8461e-04 1.8361e-02 2.0547e-04 6.9395e-04
5.1800e+00 1.8410e-04 2.1383e-02 2.0565e-04 6.0341e-04
5.2000e+00 1.8339e-04 2.5095e-02 2.0583e-04 5.1707e-04
5.2200e+00 1.8249e-04 2.9692e-02 2.0601e-04 4.3759e-04
5.2400e+00 1.8142e-04 3.5463e-02 2.0618e-04 3.6583e-04
5.2600e+00 1.8019e-04 4.2841e-02 2.0633e-04 3.0186e-04
5.2800e+00 1.7880e-04 5.2431e-02 2.0647e-04 2.4557e-04
5.3000e+00 1.7726e-04 6.4969e-02 2.0659e-04 1.9714e-04
5.3200e+00 1.7560e-04 8.0893e-02 2.0668e-04 1.5741e-04
5.3400e+00 1.7383e-04 9.8691e-02 2.0675e-04 1.2825e-04
5.3600e+00 1.7197e-04 1.1195e-01 2.0678e-04 1.1247e-04
5.3800e+00 1.7002e-04 1.1203e-01 2.0678e-04 1.1190e-04
5.4000e+00 1.6803e-04 9.9945e-02 2.0674e-04 1.2491e-04
5.4200e+00 1.6599e-04 8.4328e-02 2.0667e-04 1.4731e-04
5.4400e+00 1.6395e-04 7.0473e-02 2.0657e-04 1.7522e-04
5.4600e+00 1.6191e-04 5.9506e-02 2.0643e-04 2.0603e-04
5.4800e+00 1.5991e-04 5.1050e-02 2.0627e-04 2.3818e-04
5.5000e+00 1.5796e-04 4.4495e-02 2.0608e-04 2.7068e-04
5.5200e+00 1.5609e-04 3.9330e-02 2.0587e-04 3.0296e-04
5.5400e+00 1.5431e-04 3.5183e-02 2.0562e-04 3.3466e-04
5.5600e+00 1.5265e-04 3.1790e-02 2.0536e-04 3.6558e-04
5.5800e+00 1.5113e-04 2.8964e-02 2.0507e-04 3.9563e-04
5.6000e+00 1.4976e-04 2.6575e-02 2.0476e-04 4.2482e-04
5.6200e+00 1.4856e-04 2.4528e-02 2.0443e-04 4.5322e-04
5.6400e+00 1.4753e-04 2.2757e-02 2.0408e-04 4.8093e-04
5.6600e+00 1.4669e-04 2.1213e-02 2.0372e-04 5.0809e-04
5.6800e+00 1.4603e-04 1.9862e-02 2.0335e-04 5.3483e-04
5.7000e+00 1.4556e-04 1.8679e-02 2.0297e-04 5.6127e-04
5.7200e+00 1.4527e-04 1.7645e-02 2.0258e-04 5.8749e-04
5.7400e+00 1.4516e-04 1.6746e-02 2.0219e-04 6.1352e-04
5.7600e+00 1.4521e-04 1.5970e-02 2.0181e-04 6.3932e-04
5.7800e+00 1.4541e-04 1.5306e-02 2.0143e-04 6.6480e-04
5.8000e+00 1.4575e-04 1.4745e-02 2.0105e-04 6.8981e-04
5.8200e+00 1.4620e-04 1.4277e-02 2.0069e-04 7.1417e-04
5.8400e+00 1.4675e-04 1.3891e-02 2.0033e-04 7.3771e-04
5.8600e+00 1.4737e-04 1.3579e-02 1.9999e-04 7.6027e-04
5.8800e+00 1.4805e-04 1.3331e-02 1.9967e-04 7.8176e-04
5.9000e+00 1.4876e-04 1.3138e-02 1.9935e-04 8.0214e-04
5.9200e+00 1.4948e-04 1.2991e-02 1.9906e-04 8.2139e-04
5.9400e+00 1.5019e-04 1.2883e-02 1.9877e-04 8.3944e-04
5.9600e+00 1.5088e-04 1.2810e-02 1.9850e-04 8.5601e-04
5.9800e+00 1.5153e-04 1.2771e-02 1.9825e-04 8.7045e-04
6.0000e+00 1.5212e-04 1.2769e-02 1.9801e-04 8.8162e-04
6.0200e+00 1.5265e-04 1.2813e-02 1.9779e-04 8.8803e-04
6.0400e+00 1.5309e-04 1.2916e-02 1.9758e-04 8.8820e-04
6.0600e+00 1.5344e-04 1.3097e-02 1.9739e-04 8.8115e-04
6.0800e+00 1.5368e-04 1.3376e-02 1.9723e-04 8.6667e-04
6.1000e+00 1.5382e-04 1.3773e-02 1.9709e-04 8.4515e-04
6.1200e+00 1.5385e-04 1.4304e-02 1.9697e-04 8.1739e-04
6.1400e+00 1.5376e-04 1.4983e-02 1.9688e-04 7.8440e-04
6.1600e+00 1.5355e-04 1.5819e-02 1.9682e-04 7.4733e-04
6.1800e+00 1.5322e-04 1.6821e-02 1.9678e-04 7.0734e-04
6.2000e+00 1.5278e-04 1.7990e-02 1.9677e-04 6.6567e-04
6.2200e+00 1.5222e-04 1.9324e-02 1.9678e-04 6.2357e-04
6.2400e+00 1.5156e-04 2.0816e-02 1.9683e-04 5.8229e-04
6.2600e+00 1.5079e-04 2.2442e-02 1.9690e-04 5.4303e-04
6.2800e+00 1.4992e-04 2.4165e-02 1.9699e-04 5.0690e-04
6.3000e+00 1.4897e-04 2.5922e-02 1.9711e-04 4.7486e-04
6.3200e+00 1.4793e-04 2.7627e-02 1.9726e-04 4.4768e-04
6.3400e+00 1.4684e-04 2.9175e-02 1.9743e-04 4.2593e-04
6.3600e+00 1.4569e-04 3.0452e-02 1.9763e-04 4.0992e-04
6.3800e+00 1.4449e-04 3.1357e-02 1.9785e-04 3.9977e-04
6.4000e+00 1.4327e-04 3.1820e-02 1.9809e-04 3.9537e-04
6.4200e+00 1.4204e-04 3.1819e-02 1.9836e-04 3.9647e-04
6.4400e+00 1.4081e-04 3.1381e-02 1.9865e-04 4.0271e-04
6.4600e+00 1.3960e-04 3.0566e-02 1.9897e-04 4.1367e-04
6.4800e+00 1.3841e-04 2.9459e-02 1.9931e-04 4.2889e-04
6.5000e+00 1.3728e-04 2.8146e-02 1.9966e-04 4.4792e-04
6.5200e+00 1.3620e-04 2.6708e-02 2.0004e-04 4.7030e-04
6.5400e+00 1.3520e-04 2.5213e-02 2.0043e-04 4.9560e-04
6.5600e+00 1.3428e-04 2.3713e-02 2.0084e-04 5.2339e-04
6.5800e+00 1.3345e-04 2.2247e-02 2.0126e-04 5.5320e-04
6.6000e+00 1.3273e-04 2.0842e-02 2.0169e-04 5.8457e-04
6.6200e+00 1.3212e-04 1.9519e-02 2.0213e-04 6.1697e-04
6.6400e+00 1.3163e-04 1.8287e-02 2.0257e-04 6.4982e-04
6.6600e+00 1.3125e-04 1.7155e-02 2.0302e-04 6.8249e-04
6.6800e+00 1.3100e-04 1.6123e-02 2.0347e-04 7.1430e-04
6.7000e+00 1.3086e-04 1.5192e-02 2.0392e-04 7.4456e-04
6.7200e+00 1.3084e-04 1.4357e-02 2.0437e-04 7.7264e-04
6.7400e+00 1.3093e-04 1.3613e-02 2.0482e-04 7.9810e-04
6.7600e+00 1.3112e-04 1.2954e-02 2.0527e-04 8.2075e-04
6.7800e+00 1.3140e-04 1.2372e-02 2.0571e-04 8.4071e-04
6.8000e+00 1.3177e-04 1.1860e-02 2.0614e-04 8.5834e-04
6.8200e+00 1.3221e-04 1.1413e-02 2.0657e-04 8.7414e-04
6.8400e+00 1.3270e-04 1.1026e-02 2.0700e-04 8.8853e-04
6.8600e+00 1.3324e-04 1.0697e-02 2.0742e-04 9.0163e-04
6.8800e+00 1.3381e-04 1.0428e-02 2.0783e-04 9.1299e-04
6.9000e+00 1.3440e-04 1.0223e-02 2.0825e-04 9.2119e-04
6.9200e+00 1.3500e-04 1.0093e-02 2.0866e-04 9.2350e-04
6.9400e+00 1.3558e-04 1.0054e-02 2.0906e-04 9.1618e-04
6.9600e+00 1.3614e-04 1.0128e-02 2.0947e-04 8.9596e-04
6.9800e+00 1.3666e-04 1.0351e-02 2.0988e-04 8.6128e-04
7.0000e+00 1.3714e-04 1.0773e-02 2.1029e-04 8.1207e-04




